Performance Modeling of Streaming Kernels and Sparse Matrix-Vector Multiplication on A64FX

The A64FX CPU powers the current number one supercomputer on the Top500 list. Although it is a traditional cache-based multicore processor, its peak performance and memory bandwidth rival accelerator devices. Generating efficient code for such a new architecture requires a good understanding of its performance features. Using these features, we construct the Execution-Cache-Memory (ECM) performance model for the A64FX processor in the FX700 supercomputer and validate it using streaming loops. We also identify architectural peculiarities and derive optimization hints. Applying the ECM model to sparse matrix-vector multiplication (SpMV), we motivate why the CRS matrix storage format is inappropriate and how the SELL-C-sigma format with suitable code optimizations can achieve bandwidth saturation for SpMV.

==> tikz_data/bwbench_u1.dat <==
#Threads,       Init,               Sum,               Copy,          Update,           Triad,             Daxpy,         STriad,           SDaxpy
1,          25320.63,           12250.40,          39280.60,        48958.88,         45393.52,         55605.31,        46172.13,        54565.72,
2,          49352.75,           24479.10,          73994.39,        92660.81,         86138.43,        104196.73,        88411.67,       104069.00,
3,          67114.67,           36458.58,          98893.59,       123654.51,        115123.11,        139195.79,       118939.20,       141121.36,
4,          81246.36,           48761.98,         122182.78,       151068.41,        140048.61,        173580.38,       147318.18,       179084.65,
5,          90859.40,           60972.45,         132425.35,       170182.92,        145734.12,        192777.67,       153775.30,       193413.60,
6,          97114.02,           72714.50,         135273.38,       183888.62,        147485.94,        200038.44,       155338.43,       194774.87,
7,         101056.36,           84643.10,         136418.86,       194520.49,        149055.16,        203586.40,       157475.46,       197355.54,
8,         103243.48,           97272.26,         137697.20,       202661.55,        150490.50,        204734.77,       158842.21,       199762.92,
9,         103048.18,          108853.33,         137208.71,       205050.84,        149902.38,        202886.58,       157654.15,       197755.87,
10,         103399.40,          121303.98,         137672.60,       206624.40,        151303.06,        203760.29,       158879.40,       200036.30,
11,         102893.93,          132523.14,         137738.15,       206621.53,        151242.55,        203308.72,       159050.58,       199663.10,
12,         103473.58,          144217.66,         137867.51,       207249.24,        151533.59,        203219.20,       159632.16,       200176.16,
13,         112131.10,          157026.74,         149250.22,       224586.64,        164745.43,        220107.22,       173090.48,       217208.65,
14,         120818.92,          168181.30,         160570.66,       241873.04,        176694.16,        236716.88,       185749.78,       233216.39,
15,         129359.70,          180140.89,         172059.07,       259201.08,        189211.78,        253587.53,       199061.95,       250077.83,
16,         137957.49,          193203.15,         183598.70,       276654.46,        202248.05,        270922.51,       212791.90,       267628.40,
17,         146600.92,          203890.31,         195026.85,       293806.10,        214092.94,        287120.44,       225254.84,       283116.05,
18,         155109.40,          216004.74,         206782.20,       310939.00,        226857.57,        304537.79,       238814.55,       299816.04,
19,         163645.98,          227972.79,         217816.12,       327811.91,        239185.90,        321580.86,       252529.45,       315958.67,
20,         172141.28,          241073.06,         229493.08,       345407.08,        252227.16,        337724.62,       266024.98,       333969.08,
21,         180786.62,          251910.28,         241203.30,       362561.54,        264122.13,        355542.51,       278858.45,       349748.89,
22,         189333.08,          263657.39,         252780.34,       379482.06,        275937.11,        371933.38,       291576.09,       365806.13,
23,         197846.03,          275180.25,         263576.57,       396992.55,        288301.07,        388811.40,       304331.76,       383002.46,
24,         207186.09,          286776.31,         275883.95,       415577.69,        301343.15,        406603.50,       317559.00,       399812.55,
25,         215205.07,          300037.10,         287132.20,       431873.06,        314592.49,        422218.37,       331285.52,       416397.58,
26,         223793.65,          311925.64,         298712.46,       448579.62,        326751.25,        439061.31,       344073.53,       432757.72,
27,         232118.15,          321747.73,         309774.81,       465491.32,        337902.75,        455372.28,       356158.68,       447670.59,
28,         240893.20,          333553.02,         321258.64,       482295.80,        349875.65,        473146.37,       369083.80,       465497.57,
29,         248952.42,          345365.22,         332233.82,       499416.06,        362769.56,        488349.12,       382894.55,       480909.23,
30,         257611.11,          357128.87,         343377.11,       516658.12,        374964.48,        506289.68,       395022.83,       498035.52,
31,         266279.40,          368864.44,         355176.22,       533175.71,        386933.22,        521918.14,       408637.42,       514797.52,
32,         274391.78,          380814.02,         366553.67,       550105.78,        399656.96,        538228.17,       421760.79,       530540.92,
33,         282654.01,          392520.66,         377846.22,       567352.67,        411454.14,        554728.20,       434735.40,       546850.85,
34,         291087.49,          404855.00,         388686.68,       584575.08,        424130.88,        571065.12,       447208.16,       562766.68,
35,         300904.34,          416574.88,         400146.74,       603047.47,        436337.45,        588150.57,       459480.95,       580408.24,
36,         310883.28,          427972.98,         414743.16,       622466.18,        450647.14,        607806.47,       475748.70,       598532.98,
37,         318008.19,          440575.49,         424439.55,       638060.89,        461808.58,        623382.61,       487153.09,       615121.10,
38,         326660.25,          452020.82,         433505.01,       654593.21,        472888.13,        640626.83,       497995.51,       628184.90,
39,         334859.95,          463772.67,         447270.56,       671801.02,        486199.95,        656582.37,       513008.52,       648400.97,
40,         343314.20,          476786.88,         458413.52,       687984.26,        499940.63,        672912.97,       528017.61,       666300.20,
41,         351507.63,          489092.54,         468798.21,       704527.08,        510971.14,        689174.25,       539594.43,       680916.81,
42,         359768.97,          500739.80,         480293.42,       720822.38,        523081.91,        703746.28,       551344.48,       694500.22,
43,         367406.26,          513695.17,         491223.51,       735992.97,        537155.22,        720992.86,       566244.41,       713450.50,
44,         376302.63,          522842.70,         502139.64,       752904.92,        547412.88,        737723.82,       576910.01,       726782.65,
45,         384336.51,          535454.28,         511954.13,       768712.53,        558854.76,        754601.25,       590485.68,       742963.80,
46,         392860.21,          546394.70,         523893.45,       786020.32,        570078.03,        769391.26,       602069.88,       760971.66,
47,         404134.44,          557409.13,         537072.04,       809861.31,        582527.10,        789547.01,       615133.84,       775135.43,
48,         412099.72,          563452.00,         550532.39,       825367.01,        595184.39,        807357.10,       628455.28,       795430.41,


==> tikz_data/bwbench_u8.dat <==
#Threads,       Init,               Sum,               Copy,          Update,           Triad,             Daxpy,         STriad,           SDaxpy
1,          25319.02,           40798.63,          40465.78,        55768.97,         44983.51,         55394.32,        46243.80,        54517.54,
2,          49337.49,           79566.00,          76062.96,       101726.11,         85729.70,        103837.90,        88587.50,       104121.50,
3,          67047.11,          116481.77,         105622.75,       134692.42,        119977.52,        143661.00,       118972.72,       140680.21,
4,          81288.43,          150127.41,         125854.96,       159331.03,        140055.58,        173052.37,       147158.49,       179194.12,
5,          90916.59,          176189.93,         133399.49,       176885.34,        145991.13,        192006.17,       153820.67,       194018.24,
6,          97228.60,          198733.27,         136258.26,       191822.78,        149333.83,        201334.98,       155125.67,       195131.19,
7,         101067.74,          210904.92,         137499.50,       200347.37,        150759.70,        203543.74,       157372.87,       197244.84,
8,         103357.67,          217973.56,         138494.22,       204990.19,        151602.21,        204124.89,       158891.77,       200002.24,
9,         103016.75,          222246.44,         138613.18,       206154.59,        151847.91,        203132.66,       157650.91,       197782.75,
10,         103486.96,          224572.56,         138915.07,       206880.86,        152548.26,        203796.48,       159012.45,       200122.70,
11,         103030.52,          225469.36,         139056.41,       206023.70,        153110.78,        203721.71,       158919.51,       199583.30,
12,         103478.83,          225359.49,         139296.30,       207495.04,        153418.10,        203512.40,       159413.53,       200125.20,
13,         112085.77,          243121.48,         150509.49,       224237.02,        166054.69,        220631.60,       172937.06,       217421.38,
14,         120692.18,          261328.59,         162097.29,       241953.76,        178482.97,        237029.80,       185745.47,       233233.25,
15,         129431.01,          279523.16,         173619.34,       259150.34,        191082.11,        253802.87,       199024.99,       249817.88,
16,         137824.39,          297789.48,         185339.55,       276215.80,        203851.35,        270711.18,       212779.93,       267362.29,
17,         146543.66,          315702.75,         196728.26,       293375.91,        216432.30,        287572.63,       225382.67,       283596.76,
18,         155075.36,          333842.98,         208244.37,       310613.87,        229117.36,        304350.84,       238483.87,       299884.25,
19,         163829.22,          351948.83,         220120.03,       327998.42,        241602.38,        321142.51,       252027.73,       316472.74,
20,         172185.66,          370018.01,         231544.20,       345007.64,        254371.71,        338626.99,       265916.92,       334214.23,
21,         180504.51,          387090.23,         243161.58,       362140.44,        266742.36,        355014.84,       278290.15,       349227.05,
22,         189260.31,          405612.75,         254552.29,       379542.17,        279685.55,        371740.97,       291630.58,       366294.98,
23,         197757.55,          426899.60,         266121.26,       396420.40,        291697.80,        388115.31,       304952.56,       383033.74,
24,         207288.46,          444135.06,         278460.02,       415052.60,        304487.47,        406960.33,       317774.79,       399456.93,
25,         215333.80,          459550.89,         289280.14,       431237.25,        316657.59,        422319.42,       330962.05,       416773.74,
26,         223908.24,          476655.56,         301296.53,       448005.61,        329527.57,        439437.80,       344397.29,       433005.83,
27,         232279.32,          494412.20,         312465.87,       464835.84,        342062.96,        456165.09,       356867.12,       447917.29,
28,         240910.43,          510510.38,         323969.12,       481891.31,        354201.92,        471877.47,       368749.34,       464851.89,
29,         249197.60,          527871.37,         335745.32,       498647.30,        366070.78,        488677.10,       382186.68,       481234.01,
30,         257656.36,          544216.00,         346814.00,       515592.33,        378609.53,        505026.55,       395075.23,       497823.16,
31,         266282.06,          560023.16,         358473.65,       531894.09,        391324.73,        522834.63,       408515.71,       515758.65,
32,         274534.33,          577333.53,         369174.76,       549100.69,        403833.57,        539065.95,       420904.21,       531324.79,
33,         282722.25,          593951.74,         380667.50,       565464.63,        415977.04,        555584.45,       433731.33,       545428.20,
34,         291018.98,          619595.64,         392025.59,       582432.21,        428577.20,        570933.23,       447714.82,       563067.40,
35,         300746.75,          636017.97,         403203.61,       602034.95,        440449.59,        588789.79,       459354.47,       579273.35,
36,         310464.54,          646893.27,         417449.22,       620845.68,        455118.33,        607796.86,       474683.40,       598856.70,
37,         318124.63,          659583.29,         427994.82,       635602.02,        467387.86,        622916.87,       486160.50,       614293.34,
38,         326742.15,          675318.97,         439437.76,       652639.73,        479576.80,        639652.04,       499258.13,       630552.67,
39,         335201.00,          689589.77,         450790.18,       668436.96,        491482.15,        656238.23,       512613.81,       647881.74,
40,         342530.39,          702283.71,         462054.97,       686068.80,        504072.72,        672957.66,       526517.70,       666452.52,
41,         351546.72,          716844.45,         472928.48,       703549.84,        515975.22,        688542.62,       538449.50,       680438.68,
42,         359519.98,          730530.99,         484377.89,       719244.09,        528837.67,        706098.34,       551586.24,       694596.10,
43,         367413.92,          756423.01,         495524.07,       735597.05,        541097.39,        720756.19,       566956.47,       712965.92,
44,         376088.84,          766372.74,         506346.98,       749929.52,        553150.40,        737987.13,       576764.27,       727119.04,
45,         383568.10,          796946.43,         516474.41,       767866.83,        564505.93,        754542.50,       590917.31,       743702.03,
46,         392775.49,          809337.86,         527865.99,       782230.44,        576152.06,        767891.32,       601196.03,       758011.00,
47,         404648.47,          821095.26,         541550.61,       807477.88,        589222.21,        787194.16,       615255.47,       773713.53,
48,         412223.70,          830484.52,         554536.24,       823748.70,        605160.74,        806323.65,       628817.97,       793494.11,


==> tikz_data/ecm_hpcg_sell32.csv <==
Threads;ECM_L1;L2 (bytes/nnz);MEM (bytes/nnz);ECM_L2;ECM_MEM;ECM;Perf
1;6,25;15,28358209;13,49253731;1,910447761;0,922566654;9,083014415;3,170753528
2;6,25;15,28358209;13,49253731;1,910447761;0,922566654;9,083014415;6,341507056
3;6,25;15,28358209;13,49253731;1,910447761;0,922566654;9,083014415;9,512260583
4;6,25;15,28358209;13,49253731;1,910447761;0,922566654;9,083014415;12,68301411
5;6,25;15,28358209;13,49253731;1,910447761;0,922566654;9,083014415;15,85376764
6;6,25;15,28358209;13,49253731;1,910447761;0,922566654;9,083014415;19,02452117
7;6,25;15,28358209;13,49253731;1,910447761;0,922566654;9,083014415;22,19527469
8;6,25;15,28358209;13,49253731;1,910447761;0,922566654;9,083014415;25,36602822
9;6,25;15,28358209;13,49253731;1,910447761;0,922566654;9,083014415;28,53678175
10;6,25;15,28358209;13,49253731;1,910447761;0,922566654;9,083014415;31,12831858
11;6,25;15,28358209;13,49253731;1,910447761;0,922566654;9,083014415;31,12831858
12;6,25;15,28358209;13,49253731;1,910447761;0,922566654;9,083014415;31,12831858

==> tikz_data/ecm_hpcg_sell32.dat <==
Threads, ECM_L1, L2 (bytes/nnz), MEM (bytes/nnz), ECM_L2, ECM_MEM, ECM, Perf
1, 6.25, 15.28358209, 13.49253731, 1.910447761, 0.922566654, 9.083014415, 3.170753528
2, 6.25, 15.28358209, 13.49253731, 1.910447761, 0.922566654, 9.083014415, 6.341507056
3, 6.25, 15.28358209, 13.49253731, 1.910447761, 0.922566654, 9.083014415, 9.512260583
4, 6.25, 15.28358209, 13.49253731, 1.910447761, 0.922566654, 9.083014415, 12.68301411
5, 6.25, 15.28358209, 13.49253731, 1.910447761, 0.922566654, 9.083014415, 15.85376764
6, 6.25, 15.28358209, 13.49253731, 1.910447761, 0.922566654, 9.083014415, 19.02452117
7, 6.25, 15.28358209, 13.49253731, 1.910447761, 0.922566654, 9.083014415, 22.19527469
8, 6.25, 15.28358209, 13.49253731, 1.910447761, 0.922566654, 9.083014415, 25.36602822
9, 6.25, 15.28358209, 13.49253731, 1.910447761, 0.922566654, 9.083014415, 28.53678175
10, 6.25, 15.28358209, 13.49253731, 1.910447761, 0.922566654, 9.083014415, 31.12831858
11, 6.25, 15.28358209, 13.49253731, 1.910447761, 0.922566654, 9.083014415, 31.12831858
12, 6.25, 15.28358209, 13.49253731, 1.910447761, 0.922566654, 9.083014415, 31.12831858


==> tikz_data/ecm_hpcg_sell32_inter_cmg.dat <==
Threads, Perf
12, 31.12831858
24, 62.25663716
36, 93.38495574
48, 124.51327432


==> tikz_data/ecm_multicore.csv <==
Threads;STREAM triad(cy/VL);Sum(cy/VL);Stencil(cy/CL);STREAM triad(GB/s);Sum (GB/s);Stencil (GB/s)
1;6,7;2,5;9,6;68,7761194;46,08;36
2;6,7;2,5;9,6;137,5522388;92,16;72
3;6,7;2,5;9,6;206,3283582;138,24;108
4;6,7;2,5;9,6;210;184,32;144
5;6,7;2,5;9,6;210;230;180
6;6,7;2,5;9,6;210;230;210
7;6,7;2,5;9,6;210;230;210
8;6,7;2,5;9,6;210;230;210
9;6,7;2,5;9,6;210;230;210
10;6,7;2,5;9,6;210;230;210
11;6,7;2,5;9,6;210;230;210
12;6,7;2,5;9,6;210;230;210

==> tikz_data/ecm_multicore.dat <==
Threads, STREAM triad(cy/VL), Sum(cy/VL), Stencil(cy/CL), STREAM triad(GB/s), Sum (GB/s), Stencil (GB/s)
1, 6.7, 2.5, 9.6, 68.7761194, 46.08, 36
2, 6.7, 2.5, 9.6, 137.5522388, 92.16, 72
3, 6.7, 2.5, 9.6, 206.3283582, 138.24, 108
4, 6.7, 2.5, 9.6, 210, 184.32, 144
5, 6.7, 2.5, 9.6, 210, 230, 180
6, 6.7, 2.5, 9.6, 210, 230, 210
7, 6.7, 2.5, 9.6, 210, 230, 210
8, 6.7, 2.5, 9.6, 210, 230, 210
9, 6.7, 2.5, 9.6, 210, 230, 210
10, 6.7, 2.5, 9.6, 210, 230, 210
11, 6.7, 2.5, 9.6, 210, 230, 210
12, 6.7, 2.5, 9.6, 210, 230, 210


==> tikz_data/ecm_stencil.dat <==
#Size (kB), Perf(cy/VL)
10, 3.5
64, 3.5
64.1, 6.5
8192, 6.5
8192.1, 7.6
31000, 7.6
31000.1, 9.6
1000000, 9.6


==> tikz_data/ecm_stream.dat <==
#Size (kB), Perf(cy/VL)
1, 2.0
64, 2.0
64.1, 6.0
8192, 6.0
8192.1, 7.650
1500000, 7.650


==> tikz_data/ecm_sum.dat <==
#Size (kB), Perf(cy/VL)
1, .5
64, .5
64.1, 1.5
8192, 1.5
8192.1, 2.050
1000000, 2.050


==> tikz_data/rlm_rect_csr_u1.dat <==
1, 36.64
12, 36.64
24, 73.29
36, 109.935
48, 146.58


==> tikz_data/scaling_hpcg_csr_u1.dat <==
#Thread,     C-SpMV,  ACLE-SpMV,  NLPE-SpMV
    1,     1.2392,     1.1355,     1.2790
    2,     2.4244,     2.2244,     2.4936
    3,     3.5652,     3.2833,     3.6602
    4,     4.6907,     4.3267,     4.8080
    5,     5.7807,     5.3443,     5.9141
    6,     6.8825,     6.3653,     7.0320
    7,     7.9217,     7.3388,     8.0824
    8,     8.9962,     8.3401,     9.1764
    9,    10.0498,     9.3145,    10.2456
   10,    11.0627,    10.3002,    11.3056
   11,    12.1847,    11.2851,    12.3931
   12,    13.1875,    12.2409,    13.4128
   13,    14.6372,    13.5408,    14.8865
   14,    15.7117,    14.5275,    15.9672
   15,    16.7241,    15.4822,    16.9954
   16,    17.6998,    16.3954,    17.9738
   17,    18.6277,    17.2857,    18.9060
   18,    19.6371,    18.2382,    19.9294
   19,    20.5453,    19.0723,    20.8270
   20,    21.5017,    20.0050,    21.8116
   21,    22.4580,    20.8922,    22.7637
   22,    23.4188,    21.7487,    23.7091
   23,    24.3532,    22.6617,    24.6651
   24,    25.1874,    23.4680,    25.5039
   25,    26.8292,    24.9385,    27.1549
   26,    27.9155,    25.9344,    28.2444
   27,    28.7794,    26.7782,    28.9206
   28,    29.6543,    27.6130,    30.0046
   29,    30.5158,    28.4367,    30.8671
   30,    31.3810,    29.2717,    31.7343
   31,    32.2587,    30.0695,    32.5801
   32,    33.0368,    30.8394,    33.3990
   33,    33.8882,    31.6819,    34.2262
   34,    34.7882,    32.5304,    35.1506
   35,    35.6699,    33.3589,    35.9657
   36,    36.3863,    34.0555,    36.7235
   37,    38.2451,    35.6765,    38.5315
   38,    39.2715,    36.6604,    39.5706
   39,    40.0254,    37.3937,    40.1098
   40,    40.9035,    38.2619,    41.1738
   41,    41.5689,    38.9497,    41.8197
   42,    42.5909,    40.0009,    42.8407
   43,    43.1594,    40.5176,    43.4298
   44,    43.9590,    41.3207,    44.2603
   45,    44.7796,    42.1597,    45.1141
   46,    45.5592,    42.9330,    45.8186
   47,    46.3078,    43.7491,    46.5738
   48,    46.9820,    44.4390,    47.2420


==> tikz_data/scaling_hpcg_csr_u1_inter_cmg.dat <==
#Thread,     C-SpMV,  ACLE-SpMV,  NLPE-SpMV
   12,    13.1875,    12.2409,    13.4128
   24,    25.1874,    23.4680,    25.5039
   36,    36.3863,    34.0555,    36.7235
   48,    46.9820,    44.4390,    47.2420


==> tikz_data/scaling_hpcg_sell32.dat <==
#Thread,     C-SpMV,  ACLE-SpMV,  NLPE-SpMV
    1,     0.9819,     3.3487,     2.5270
    2,     1.9557,     6.5200,     4.9458
    3,     2.9159,     9.7384,     7.2889
    4,     3.8679,    12.8184,     9.6479
    5,     4.8190,    15.8599,    11.9057
    6,     5.7717,    18.7908,    14.2426
    7,     6.7219,    21.6252,    16.4588
    8,     7.6686,    24.3254,    18.7026
    9,     8.6587,    26.9900,    21.1690
   10,     9.5951,    28.9116,    23.3263
   11,    10.6000,    30.2761,    25.5834
   12,    11.5406,    30.9406,    27.5260
   13,    12.5424,    33.4733,    29.8652
   14,    13.4776,    36.0372,    32.2034
   15,    14.4838,    38.5253,    34.5929
   16,    15.4005,    40.9696,    36.6803
   17,    16.3689,    43.6086,    39.0191
   18,    17.3166,    46.2629,    41.3670
   19,    18.2562,    48.7919,    43.5490
   20,    19.1715,    50.9143,    45.7279
   21,    20.0912,    51.8205,    47.0894
   22,    21.0488,    56.7235,    50.3549
   23,    22.0766,    59.5358,    52.7601
   24,    22.9772,    60.2669,    54.8316
   25,    23.8728,    61.2188,    55.7020
   26,    24.8510,    65.7539,    59.2754
   27,    25.7898,    68.0700,    61.4789
   28,    26.6623,    70.8969,    63.6240
   29,    27.6649,    73.7051,    66.2009
   30,    28.6581,    76.3014,    68.3283
   31,    29.5440,    79.2583,    70.3717
   32,    30.4951,    80.6879,    72.4130
   33,    31.3793,    83.9758,    74.6307
   34,    32.3619,    86.6305,    76.6262
   35,    33.2467,    88.9465,    79.0560
   36,    34.2200,    90.2612,    81.3879
   37,    35.1025,    92.8346,    83.4105
   38,    36.0268,    95.1186,    85.5273
   39,    36.9349,    97.8107,    87.5803
   40,    37.8334,   100.3373,    89.4959
   41,    38.7690,   103.2270,    91.7765
   42,    39.6195,    96.1504,    89.1267
   43,    40.5720,   106.9169,    95.7097
   44,    41.4307,   100.1823,    92.8818
   45,    42.4146,   112.0932,   100.1962
   46,    43.2467,   104.2986,    96.5913
   47,    44.2581,   116.6755,   104.5639
   48,    44.9267,   119.2223,   105.5346


==> tikz_data/scaling_hpcg_sell32_inter_cmg.dat <==
#Thread,     C-SpMV,  ACLE-SpMV,  NLPE-SpMV
   12,    11.5406,    30.9406,    27.5260
   24,    22.9772,    60.2669,    54.8316
   36,    34.2200,    90.2612,    81.3879
   48,    44.9267,   119.2223,   105.5346


==> tikz_data/scaling_rect_csr_u1.dat <==
#Thread,     C-SpMV,  ACLE-SpMV,  NLPE-SpMV
    1,     2.6481,     2.6130,     2.6487
    2,     5.2467,     5.1844,     5.2621
    3,     7.8637,     7.7607,     7.8799
    4,    10.4890,    10.3617,    10.5042
    5,    13.0359,    12.8552,    13.0839
    6,    15.6568,    15.4356,    15.6718
    7,    18.4420,    18.1891,    18.4580
    8,    21.1356,    20.8549,    21.1439
    9,    23.9511,    23.6415,    23.9726
   10,    26.6174,    26.2935,    26.6390
   11,    28.8769,    28.7435,    28.8934
   12,    31.4025,    31.2594,    31.4500
   13,    33.2322,    33.0677,    33.2790
   14,    35.7549,    35.6153,    35.7904
   15,    38.4600,    38.1816,    38.5224
   16,    41.3484,    40.8786,    41.3987
   17,    44.2626,    43.8385,    44.3009
   18,    46.4973,    46.3293,    46.5567
   19,    49.4874,    49.3385,    49.5796
   20,    52.2069,    51.8319,    52.2729
   21,    53.9313,    53.6775,    53.9827
   22,    56.6816,    56.4387,    56.7494
   23,    58.8400,    58.3138,    58.9052
   24,    61.6449,    60.9815,    61.7308
   25,    63.9197,    63.6839,    64.3668
   26,    66.8800,    66.5402,    66.9506
   27,    70.1871,    69.8874,    70.2380
   28,    71.5255,    71.3000,    71.5758
   29,    74.2348,    73.9415,    74.2498
   30,    75.7091,    75.6973,    76.2540
   31,    79.0074,    78.1657,    79.0564
   32,    81.8185,    80.9167,    81.8778
   33,    84.1441,    83.8252,    84.1724
   34,    87.2224,    86.7734,    87.2887
   35,    87.1938,    87.2897,    87.8797
   36,    90.5036,    90.5200,    91.0493
   37,    93.7334,    93.0382,    93.8678
   38,    96.5376,    94.9973,    96.6494
   39,    99.4490,    98.2254,    99.0736
   40,   101.3704,   101.0859,   102.1144
   41,   104.1780,   103.7400,   104.2569
   42,   107.0491,   106.4209,   107.1507
   43,   107.0703,   106.3507,   107.1242
   44,   109.9695,   109.0444,   110.0716
   45,   112.5412,   111.6846,   112.6424
   46,   115.2816,   113.9824,   115.4139
   47,   118.3624,   117.1810,   118.5002
   48,   121.4943,   120.1447,   121.5050


==> tikz_data/spmv_pmbs.dat <==
                   Matrix,  ACLE-SpMV,    n,    C,    Z,    R,   LB,    u, Eff
               af_shell10,   124.0230,    1,   32,  256,  off,  row,    1, 0.998862
               BenElechi1,   112.3465,    1,   32, 1024,  off,  row,    1, 0.994124
                  bone010,   119.4379,    1,   32,  256,  off,  row,    1, 0.958707
         HPCG-128-128-128,   110.8451,    1,   32,  128,   on,  row,    1, 0.992204
                  ML_Geer,   129.0885,    1,   32,   64,  off,  row,    1, 0.996721
                nlpkkt120,   114.4186,    1,   32,   64,  off,  row,    1, 0.991142
                pwtk_symm,   105.7247,    1,   32,   64,   on,  row,    1, 0.974721


==> tikz_data/spmv_pmbs_crs.dat <==
                   Matrix,  ACLE-SpMV,    n,    C,    Z,    R,   LB,    u
               af_shell10,    68.4681,    1,    1,    1,   on,  row,    1
               BenElechi1,    86.6416,    1,    1,    1,  off,  row,    2
                  bone010,    93.5355,    1,    1,    1,  off,  row,    4
         HPCG-128-128-128,    57.0543,    1,    1,    1,   on,  row,    2
                  ML_Geer,   102.8828,    1,    1,    1,   on,  row,    2
                nlpkkt120,    60.1113,    1,    1,    1,  off,  row,    1
                pwtk_symm,    78.2870,    1,    1,    1,   on,  row,    4


==> tikz_data/stencil/u1.txt <==
          #n_i,            n_j,            lup,      Size (kB),          cy/VL
            32,             64,           1860,        32.7680,    11.53662400
            32,             64,           1860,        32.7680,    11.53632500
            36,             72,           2380,        41.4720,     9.33514900
            40,             80,           2964,        51.2000,     9.23879900
            44,             88,           3612,        61.9520,     9.09928700
            48,             96,           4324,        73.7280,    14.17919000
            56,            112,           5940,       100.3520,    12.31199200
            60,            120,           6844,       115.2000,     9.47149800
            68,            136,           8844,       147.9680,    12.88990700
            72,            144,           9940,       165.8880,     9.18267400
            80,            160,          12324,       204.8000,     9.13208300
            88,            176,          14964,       247.8080,    14.41944800
           100,            200,          19404,       320.0000,    14.58967400
           108,            216,          22684,       373.2480,    13.97227800
           120,            240,          28084,       460.8000,    14.03034300
           132,            264,          34060,       557.5680,    14.01194600
           144,            288,          40612,       663.5520,    13.79974900
           160,            320,          50244,       819.2000,    13.75732500
           176,            352,          60900,       991.2320,    13.65156300
           192,            384,          72580,      1179.6480,    13.43350400
           212,            424,          88620,      1438.2080,    13.46796200
           232,            464,         106260,      1722.3680,    13.43926900
           256,            512,         129540,      2097.1520,    13.31615700
           284,            568,         159612,      2580.9920,    13.40054900
           312,            624,         192820,      3115.0080,    13.45017500
           344,            688,         234612,      3786.7520,    13.38842800
           376,            752,         280500,      4524.0320,    13.45777900
           416,            832,         343620,      5537.7920,    13.37947800
           456,            912,         413140,      6653.9520,    14.06079200
           504,           1008,         505012,      8128.5120,    14.08608300
           552,           1104,         606100,      9750.5280,    14.14005600
           608,           1216,         735684,     11829.2480,    14.15478600
           672,           1344,         899140,     14450.6880,    14.16808000
           736,           1472,        1078980,     17334.2720,    14.00014200
           812,           1624,        1313820,     21099.0080,    14.12773800
           892,           1784,        1585980,     25461.2480,    13.99786000
           984,           1968,        1930612,     30984.1920,    14.16719100
          1080,           2160,        2326324,     37324.8000,    14.71537400
          1188,           2376,        2815564,     45163.0080,    14.27008900
          1308,           2616,        3413884,     54747.6480,    14.27282400
          1440,           2880,        4138564,     66355.2000,    14.41219100
          1584,           3168,        5008612,     80289.7920,    14.67451000
          1740,           3480,        6044764,     96883.2000,    14.83654500
          1916,           3832,        7330620,    117473.7920,    14.82754500
          2108,           4216,        8874684,    142197.2480,    14.85078300
          2320,           4640,       10750884,    172236.8000,    14.79635900
          2552,           5104,       13010100,    208406.5280,    14.89392500
          2808,           5616,       15752884,    252315.6480,    14.84915400


==> tikz_data/stencil/u10.txt <==
          #n_i,            n_j,            lup,      Size (kB),          cy/VL
             0,              0,              4,         0.0000,    29.75104100
             0,              0,              4,         0.0000,    29.74609700
             0,              0,              4,         0.0000,    29.81023900
            40,             80,           2964,        51.2000,     7.84742300
            40,             80,           2964,        51.2000,     7.85570700
            40,             80,           2964,        51.2000,     7.83134400
            40,             80,           2964,        51.2000,     7.85927800
            40,             80,           2964,        51.2000,     7.85121100
            40,             80,           2964,        51.2000,     7.84896100
            40,             80,           2964,        51.2000,     7.85619600
            80,            160,          12324,       204.8000,     7.05688700
            80,            160,          12324,       204.8000,     7.05903600
            80,            160,          12324,       204.8000,     7.05685700
            80,            160,          12324,       204.8000,     7.06076000
           120,            240,          28084,       460.8000,     7.35200400
           120,            240,          28084,       460.8000,     7.33064200
           120,            240,          28084,       460.8000,     7.34785000
           160,            320,          50244,       819.2000,     7.06456400
           160,            320,          50244,       819.2000,     7.06293300
           160,            320,          50244,       819.2000,     7.06318900
           200,            400,          78804,      1280.0000,     7.19810900
           200,            400,          78804,      1280.0000,     7.18865700
           240,            480,         113764,      1843.2000,     7.03724700
           280,            560,         155124,      2508.8000,     7.13079400
           280,            560,         155124,      2508.8000,     7.12983200
           320,            640,         202884,      3276.8000,     6.97313100
           360,            720,         257044,      4147.2000,     7.04526200
           400,            800,         317604,      5120.0000,     7.18692100
           440,            880,         384564,      6195.2000,     8.29716500
           480,            960,         457924,      7372.8000,     7.76172100
           520,           1040,         537684,      8652.8000,     7.90388500
           600,           1200,         716404,     11520.0000,     8.10477800
           640,           1280,         815364,     13107.2000,     8.02513900
           720,           1440,        1032484,     16588.8000,     8.00577400
           800,           1600,        1275204,     20480.0000,     8.14691300
           880,           1760,        1543524,     24780.8000,     8.01406100
           960,           1920,        1837444,     29491.2000,     8.52697000
          1080,           2160,        2326324,     37324.8000,    10.84782700
          1160,           2320,        2684244,     43059.2000,     9.96639900
          1280,           2560,        3269124,     52428.8000,     9.91719100
          1440,           2880,        4138564,     66355.2000,     9.96085900
          1560,           3120,        4857844,     77875.2000,    10.26725300
          1720,           3440,        5906484,     94668.8000,    10.31843900
          1880,           3760,        7057524,    113100.8000,    10.31828200
          2080,           4160,        8640324,    138444.8000,    10.47568400
          2320,           4640,       10750884,    172236.8000,    10.40439900
          2520,           5040,       12685684,    203212.8000,    10.35151100
          2800,           5600,       15663204,    250880.0000,    10.31324800


==> tikz_data/stencil/u11.txt <==
          #n_i,            n_j,            lup,      Size (kB),          cy/VL
             0,              0,              4,         0.0000,    28.07528300
             0,              0,              4,         0.0000,    28.07171400
             0,              0,              4,         0.0000,    28.08088300
             0,              0,              4,         0.0000,    28.08572800
            44,             88,           3612,        61.9520,     7.89054700
            44,             88,           3612,        61.9520,     7.88549500
            44,             88,           3612,        61.9520,     7.88386500
            44,             88,           3612,        61.9520,     7.88623500
            44,             88,           3612,        61.9520,     7.88333900
            44,             88,           3612,        61.9520,     7.88438700
            44,             88,           3612,        61.9520,     7.88646500
            88,            176,          14964,       247.8080,     7.57498100
            88,            176,          14964,       247.8080,     7.58205000
            88,            176,          14964,       247.8080,     7.57047100
            88,            176,          14964,       247.8080,     7.58537100
           132,            264,          34060,       557.5680,     7.46359300
           132,            264,          34060,       557.5680,     7.47549300
           132,            264,          34060,       557.5680,     7.46858400
           176,            352,          60900,       991.2320,     7.28183100
           176,            352,          60900,       991.2320,     7.27899600
           176,            352,          60900,       991.2320,     7.28246800
           220,            440,          95484,      1548.8000,     7.20725900
           220,            440,          95484,      1548.8000,     7.20155900
           264,            528,         137812,      2230.2720,     7.20343100
           308,            616,         187884,      3035.6480,     7.19506200
           308,            616,         187884,      3035.6480,     7.21120800
           352,            704,         245700,      3964.9280,     7.16459400
           396,            792,         311260,      5018.1120,     7.85391200
           440,            880,         384564,      6195.2000,     8.13539200
           484,            968,         465612,      7496.1920,     8.09822100
           528,           1056,         554404,      8921.0880,     8.83364900
           572,           1144,         650940,     10469.8880,     8.53705400
           660,           1320,         867244,     13939.2000,     8.38806900
           704,           1408,         987012,     15859.7120,     8.33804400
           792,           1584,        1249780,     20072.4480,     8.33244200
           880,           1760,        1543524,     24780.8000,     8.39776600
           968,           1936,        1868244,     29984.7680,     8.89320000
          1056,           2112,        2223940,     35684.3520,    12.08758100
          1188,           2376,        2815564,     45163.0080,    10.36118600
          1276,           2552,        3248700,     52101.6320,    10.37119100
          1408,           2816,        3956484,     63438.8480,    10.46741300
          1584,           3168,        5008612,     80289.7920,    10.84324400
          1716,           3432,        5879020,     94228.9920,    10.76254700
          1892,           3784,        7147980,    114549.2480,    10.78714100
          2068,           4136,        8540844,    136851.9680,    11.00396100
          2288,           4576,       10456164,    167518.2080,    10.80431200
          2552,           5104,       13010100,    208406.5280,    10.84523200
          2772,           5544,       15351340,    245887.4880,    10.76952700


==> tikz_data/stencil/u12.txt <==
          #n_i,            n_j,            lup,      Size (kB),          cy/VL
             0,              0,              4,         0.0000,    28.07420200
             0,              0,              4,         0.0000,    28.07788600
             0,              0,              4,         0.0000,    28.09465900
             0,              0,              4,         0.0000,    28.09495400
             0,              0,              4,         0.0000,    28.06527800
            48,             96,           4324,        73.7280,     8.90098000
            48,             96,           4324,        73.7280,     8.90876800
            48,             96,           4324,        73.7280,     8.89466700
            48,             96,           4324,        73.7280,     8.91024800
            48,             96,           4324,        73.7280,     8.93279400
            48,             96,           4324,        73.7280,     8.93322200
            48,             96,           4324,        73.7280,     8.90124600
            96,            192,          17860,       294.9120,     7.80380200
            96,            192,          17860,       294.9120,     7.78270800
            96,            192,          17860,       294.9120,     7.78043700
            96,            192,          17860,       294.9120,     7.78969800
           144,            288,          40612,       663.5520,     7.67506500
           144,            288,          40612,       663.5520,     7.68517100
           144,            288,          40612,       663.5520,     7.69941000
           192,            384,          72580,      1179.6480,     7.61598600
           192,            384,          72580,      1179.6480,     7.63639300
           192,            384,          72580,      1179.6480,     7.60781000
           240,            480,         113764,      1843.2000,     7.61514300
           240,            480,         113764,      1843.2000,     7.63967200
           288,            576,         164164,      2654.2080,     7.55925300
           336,            672,         223780,      3612.6720,     7.59650800
           336,            672,         223780,      3612.6720,     7.57780800
           384,            768,         292612,      4718.5920,     8.01992100
           432,            864,         370660,      5971.9680,     8.12528300
           480,            960,         457924,      7372.8000,     8.22384400
           528,           1056,         554404,      8921.0880,     8.51539700
           576,           1152,         660100,     10616.8320,     8.64485700
           672,           1344,         899140,     14450.6880,     8.56736600
           720,           1440,        1032484,     16588.8000,     8.60726400
           768,           1536,        1175044,     18874.3680,     8.58411000
           864,           1728,        1487812,     23887.8720,     8.65359600
           960,           1920,        1837444,     29491.2000,     9.66420900
          1056,           2112,        2223940,     35684.3520,    11.98865500
          1152,           2304,        2647300,     42467.3280,    10.38509800
          1296,           2592,        3351460,     53747.7120,    10.47463100
          1440,           2880,        4138564,     66355.2000,    10.37964600
          1584,           3168,        5008612,     80289.7920,    10.93420100
          1728,           3456,        5961604,     95551.4880,    10.73090600
          1872,           3744,        6997540,    112140.2880,    10.84000400
          2064,           4128,        8507812,    136323.0720,    11.78893800
          2304,           4608,       10603012,    169869.3120,    10.79187400
          2544,           5088,       12928612,    207101.9520,    10.85288800
          2784,           5568,       15484612,    248020.9920,    10.74403300


==> tikz_data/stencil/u13.txt <==
          #n_i,            n_j,            lup,      Size (kB),          cy/VL
             0,              0,              4,         0.0000,    28.07007700
             0,              0,              4,         0.0000,    28.08325600
             0,              0,              4,         0.0000,    28.07151800
             0,              0,              4,         0.0000,    28.07678900
             0,              0,              4,         0.0000,    28.07351500
             0,              0,              4,         0.0000,    28.07503700
            52,            104,           5100,        86.5280,     8.17377700
            52,            104,           5100,        86.5280,     8.16901200
            52,            104,           5100,        86.5280,     8.17646900
            52,            104,           5100,        86.5280,     8.17081400
            52,            104,           5100,        86.5280,     8.17112300
            52,            104,           5100,        86.5280,     8.16650900
            52,            104,           5100,        86.5280,     8.16695300
           104,            208,          21012,       346.1120,     8.71609500
           104,            208,          21012,       346.1120,     8.71661700
           104,            208,          21012,       346.1120,     8.71359000
           104,            208,          21012,       346.1120,     8.71520500
           156,            312,          47740,       778.7520,     8.31370300
           156,            312,          47740,       778.7520,     8.30995600
           156,            312,          47740,       778.7520,     8.31819600
           208,            416,          85284,      1384.4480,     8.17141400
           208,            416,          85284,      1384.4480,     8.17002800
           208,            416,          85284,      1384.4480,     8.17211300
           260,            520,         133644,      2163.2000,     8.11223400
           312,            624,         192820,      3115.0080,     7.98694000
           312,            624,         192820,      3115.0080,     7.98277900
           364,            728,         262812,      4239.8720,     7.90958200
           416,            832,         343620,      5537.7920,     9.30285400
           416,            832,         343620,      5537.7920,     9.55129400
           468,            936,         435244,      7008.7680,     9.51662900
           520,           1040,         537684,      8652.8000,     9.80849900
           572,           1144,         650940,     10469.8880,    10.39179000
           624,           1248,         775012,     12460.0320,    10.55550900
           728,           1456,        1055604,     16959.4880,    10.55915800
           780,           1560,        1212124,     19468.8000,    10.73141300
           884,           1768,        1557612,     25006.5920,    10.62660100
           936,           1872,        1746580,     28035.0720,    10.72373000
          1040,           2080,        2156964,     34611.2000,    12.76335200
          1144,           2288,        2610612,     41879.5520,    12.69580700
          1300,           2600,        3372204,     54080.0000,    13.17711000
          1404,           2808,        3934012,     63078.9120,    13.07402700
          1560,           3120,        4857844,     77875.2000,    12.88574200
          1716,           3432,        5879020,     94228.9920,    13.52497300
          1872,           3744,        6997540,    112140.2880,    12.69860700
          2080,           4160,        8640324,    138444.8000,    12.90550500
          2288,           4576,       10456164,    167518.2080,    12.72533300
          2548,           5096,       12969324,    207753.7280,    13.52568600
          2808,           5616,       15752884,    252315.6480,    12.72750400


==> tikz_data/stencil/u14.txt <==
          #n_i,            n_j,            lup,      Size (kB),          cy/VL
             0,              0,              4,         0.0000,    34.81299100
             0,              0,              4,         0.0000,    35.14198000
             0,              0,              4,         0.0000,    34.72887700
             0,              0,              4,         0.0000,    33.86295400
             0,              0,              4,         0.0000,    34.96515800
             0,              0,              4,         0.0000,    34.97388400
            56,            112,           5940,       100.3520,     8.25030200
            56,            112,           5940,       100.3520,     8.24165000
            56,            112,           5940,       100.3520,     8.23597900
            56,            112,           5940,       100.3520,     8.23586500
            56,            112,           5940,       100.3520,     8.24544200
            56,            112,           5940,       100.3520,     8.23978700
            56,            112,           5940,       100.3520,     8.24461700
            56,            112,           5940,       100.3520,     8.24222300
           112,            224,          24420,       401.4080,     7.70806200
           112,            224,          24420,       401.4080,     7.70215500
           112,            224,          24420,       401.4080,     7.69747100
           112,            224,          24420,       401.4080,     7.70665200
           168,            336,          55444,       903.1680,     7.50405600
           168,            336,          55444,       903.1680,     7.50411400
           168,            336,          55444,       903.1680,     7.50479300
           224,            448,          99012,      1605.6320,     7.41604700
           224,            448,          99012,      1605.6320,     7.41414400
           280,            560,         155124,      2508.8000,     7.60203500
           280,            560,         155124,      2508.8000,     7.60338300
           336,            672,         223780,      3612.6720,     7.37720100
           336,            672,         223780,      3612.6720,     7.37311400
           392,            784,         304980,      4917.2480,     7.45823700
           448,            896,         398724,      6422.5280,     8.33838900
           504,           1008,         505012,      8128.5120,     8.11104500
           504,           1008,         505012,      8128.5120,     8.12123000
           560,           1120,         623844,     10035.2000,     8.89931500
           672,           1344,         899140,     14450.6880,     8.51332200
           728,           1456,        1055604,     16959.4880,     8.69002500
           784,           1568,        1224612,     19668.9920,     8.65623000
           840,           1680,        1406164,     22579.2000,     8.88134100
           952,           1904,        1806900,     29001.7280,     8.86832500
          1064,           2128,        2257812,     36227.0720,    11.28625000
          1176,           2352,        2758900,     44255.2320,    10.67790500
          1288,           2576,        3310164,     53086.2080,    10.78482400
          1400,           2800,        3911604,     62720.0000,    10.82588300
          1568,           3136,        4907844,     78675.9680,    11.10213200
          1736,           3472,        6016980,     96438.2720,    11.08755200
          1904,           3808,        7239012,    116006.9120,    11.18356500
          2072,           4144,        8573940,    137381.8880,    11.38858400
          2296,           4592,       10529460,    168691.7120,    11.20032700
          2520,           5040,       12685684,    203212.8000,    11.14934700
          2800,           5600,       15663204,    250880.0000,    11.14339500


==> tikz_data/stencil/u15.txt <==
          #n_i,            n_j,            lup,      Size (kB),          cy/VL
             0,              0,              4,         0.0000,    33.90854700
             0,              0,              4,         0.0000,    34.83420700
             0,              0,              4,         0.0000,    34.85111800
             0,              0,              4,         0.0000,    35.37371000
             0,              0,              4,         0.0000,    34.24061500
             0,              0,              4,         0.0000,    35.28335900
             0,              0,              4,         0.0000,    34.36852100
            60,            120,           6844,       115.2000,     7.76957500
            60,            120,           6844,       115.2000,     7.77068400
            60,            120,           6844,       115.2000,     7.77122800
            60,            120,           6844,       115.2000,     7.76882900
            60,            120,           6844,       115.2000,     7.77254700
            60,            120,           6844,       115.2000,     7.76557700
            60,            120,           6844,       115.2000,     7.76868800
           120,            240,          28084,       460.8000,     8.64445600
           120,            240,          28084,       460.8000,     8.64677000
           120,            240,          28084,       460.8000,     8.64981700
           120,            240,          28084,       460.8000,     8.65094400
           120,            240,          28084,       460.8000,     8.64752900
           180,            360,          63724,      1036.8000,     8.30583000
           180,            360,          63724,      1036.8000,     8.31181300
           180,            360,          63724,      1036.8000,     8.30826600
           240,            480,         113764,      1843.2000,     8.10238000
           240,            480,         113764,      1843.2000,     8.10203700
           300,            600,         178204,      2880.0000,     8.39766800
           300,            600,         178204,      2880.0000,     8.39384600
           360,            720,         257044,      4147.2000,     7.99714400
           360,            720,         257044,      4147.2000,     8.00033300
           420,            840,         350284,      5644.8000,     8.10787900
           480,            960,         457924,      7372.8000,     9.42813200
           540,           1080,         579964,      9331.2000,    10.15611200
           600,           1200,         716404,     11520.0000,    10.46694200
           660,           1320,         867244,     13939.2000,    10.52394000
           720,           1440,        1032484,     16588.8000,    10.25768000
           780,           1560,        1212124,     19468.8000,    10.42714800
           840,           1680,        1406164,     22579.2000,    10.41593000
           960,           1920,        1837444,     29491.2000,    10.37006000
          1080,           2160,        2326324,     37324.8000,    12.10533100
          1140,           2280,        2592364,     41587.2000,    11.84824300
          1260,           2520,        3167644,     50803.2000,    11.86280500
          1440,           2880,        4138564,     66355.2000,    11.65401900
          1560,           3120,        4857844,     77875.2000,    12.05348500
          1740,           3480,        6044764,     96883.2000,    12.28559100
          1860,           3720,        6908044,    110707.2000,    12.33255400
          2100,           4200,        8807404,    141120.0000,    12.63429100
          2280,           4560,       10383124,    166348.8000,    12.13726200
          2520,           5040,       12685684,    203212.8000,    12.06200000
          2760,           5520,       15218644,    243763.2000,    11.96179000


==> tikz_data/stencil/u16.txt <==
          #n_i,            n_j,            lup,      Size (kB),          cy/VL
             0,              0,              4,         0.0000,    28.08680400
             0,              0,              4,         0.0000,    28.07302400
             0,              0,              4,         0.0000,    28.07502100
             0,              0,              4,         0.0000,    28.07289300
             0,              0,              4,         0.0000,    28.08482700
             0,              0,              4,         0.0000,    28.07220500
             0,              0,              4,         0.0000,    28.07171400
             0,              0,              4,         0.0000,    28.07233600
            64,            128,           7812,       131.0720,     8.61577300
            64,            128,           7812,       131.0720,     8.61382200
            64,            128,           7812,       131.0720,     8.61636600
            64,            128,           7812,       131.0720,     8.61623300
            64,            128,           7812,       131.0720,     8.62128900
            64,            128,           7812,       131.0720,     8.61451000
            64,            128,           7812,       131.0720,     8.61670100
           128,            256,          32004,       524.2880,     8.67283600
           128,            256,          32004,       524.2880,     8.67753200
           128,            256,          32004,       524.2880,     8.68243000
           128,            256,          32004,       524.2880,     8.67405400
           192,            384,          72580,      1179.6480,     8.61451000
           192,            384,          72580,      1179.6480,     8.61291600
           192,            384,          72580,      1179.6480,     8.62036000
           256,            512,         129540,      2097.1520,     8.41723500
           256,            512,         129540,      2097.1520,     8.43388600
           256,            512,         129540,      2097.1520,     8.42311700
           320,            640,         202884,      3276.8000,     8.40442700
           320,            640,         202884,      3276.8000,     8.40188500
           384,            768,         292612,      4718.5920,     8.36641200
           448,            896,         398724,      6422.5280,     9.42671300
           448,            896,         398724,      6422.5280,     9.56803000
           512,           1024,         521220,      8388.6080,     9.49412200
           576,           1152,         660100,     10616.8320,    10.14945000
           640,           1280,         815364,     13107.2000,    10.13704900
           704,           1408,         987012,     15859.7120,    10.26828100
           768,           1536,        1175044,     18874.3680,    10.16565400
           832,           1664,        1379460,     22151.1680,    10.35593500
           960,           1920,        1837444,     29491.2000,    10.27221700
          1024,           2048,        2091012,     33554.4320,    12.12234400
          1152,           2304,        2647300,     42467.3280,    11.98289100
          1280,           2560,        3269124,     52428.8000,    11.94649900
          1408,           2816,        3956484,     63438.8480,    12.02717600
          1536,           3072,        4709380,     75497.4720,    12.26235300
          1728,           3456,        5961604,     95551.4880,    12.46222700
          1856,           3712,        6878340,    110231.5520,    12.57237100
          2048,           4096,        8376324,    134217.7280,    13.07486700
          2304,           4608,       10603012,    169869.3120,    12.39647500
          2496,           4992,       12445060,    199360.5120,    12.44507900
          2752,           5504,       15130500,    242352.1280,    12.36614900


==> tikz_data/stencil/u2.txt <==
          #n_i,            n_j,            lup,      Size (kB),          cy/VL
            32,             64,           1860,        32.7680,    10.45894800
            32,             64,           1860,        32.7680,    10.46352500
            32,             64,           1860,        32.7680,    10.46225400
            40,             80,           2964,        51.2000,     9.41994400
            40,             80,           2964,        51.2000,     9.42159900
            48,             96,           4324,        73.7280,    12.32663000
            56,            112,           5940,       100.3520,    11.34211500
            56,            112,           5940,       100.3520,    11.34082200
            64,            128,           7812,       131.0720,     9.43884100
            72,            144,           9940,       165.8880,     9.33409400
            80,            160,          12324,       204.8000,     9.39892100
            88,            176,          14964,       247.8080,    13.30214600
            96,            192,          17860,       294.9120,    13.44763200
           104,            208,          21012,       346.1120,    13.14380100
           120,            240,          28084,       460.8000,    13.16089800
           128,            256,          32004,       524.2880,    12.99389600
           144,            288,          40612,       663.5520,    13.09400000
           160,            320,          50244,       819.2000,    12.87939000
           176,            352,          60900,       991.2320,    12.84943200
           192,            384,          72580,      1179.6480,    12.90892500
           208,            416,          85284,      1384.4480,    12.79627300
           232,            464,         106260,      1722.3680,    12.86456200
           256,            512,         129540,      2097.1520,    12.88669800
           280,            560,         155124,      2508.8000,    12.69643500
           312,            624,         192820,      3115.0080,    12.72387000
           344,            688,         234612,      3786.7520,    12.76935300
           376,            752,         280500,      4524.0320,    12.75699100
           416,            832,         343620,      5537.7920,    13.09342400
           456,            912,         413140,      6653.9520,    13.15228100
           504,           1008,         505012,      8128.5120,    13.55248100
           552,           1104,         606100,      9750.5280,    13.43200400
           608,           1216,         735684,     11829.2480,    13.62310300
           672,           1344,         899140,     14450.6880,    13.49509800
           736,           1472,        1078980,     17334.2720,    13.57534500
           808,           1616,        1300884,     20891.6480,    13.48982600
           888,           1776,        1571764,     25233.4080,    13.53404700
           984,           1968,        1930612,     30984.1920,    13.79475600
          1080,           2160,        2326324,     37324.8000,    13.86428600
          1184,           2368,        2796612,     44859.3920,    13.70298200
          1304,           2608,        3393012,     54413.3120,    13.59870000
          1440,           2880,        4138564,     66355.2000,    13.73793200
          1584,           3168,        5008612,     80289.7920,    13.97569400
          1736,           3472,        6016980,     96438.2720,    14.10542900
          1912,           3824,        7300020,    116983.8080,    14.11309300
          2104,           4208,        8841012,    141658.1120,    14.09525800
          2320,           4640,       10750884,    172236.8000,    14.14692100
          2552,           5104,       13010100,    208406.5280,    14.17772900
          2808,           5616,       15752884,    252315.6480,    14.20117300


==> tikz_data/stencil/u3.txt <==
          #n_i,            n_j,            lup,      Size (kB),          cy/VL
            24,             48,           1012,        18.4320,     9.32165000
            24,             48,           1012,        18.4320,     9.32069100
            36,             72,           2380,        41.4720,     9.10851100
            36,             72,           2380,        41.4720,     9.11391900
            36,             72,           2380,        41.4720,     9.11066500
            48,             96,           4324,        73.7280,    10.47418400
            48,             96,           4324,        73.7280,    10.40419100
            60,            120,           6844,       115.2000,     8.78478400
            60,            120,           6844,       115.2000,     8.78164800
            72,            144,           9940,       165.8880,     8.99171600
            72,            144,           9940,       165.8880,     8.98721000
            84,            168,          13612,       225.7920,    10.36459600
            96,            192,          17860,       294.9120,    10.22926000
           108,            216,          22684,       373.2480,    10.04076600
           120,            240,          28084,       460.8000,     9.97912800
           132,            264,          34060,       557.5680,    10.00113000
           144,            288,          40612,       663.5520,     9.94474700
           156,            312,          47740,       778.7520,     9.87944600
           168,            336,          55444,       903.1680,     9.86239200
           192,            384,          72580,      1179.6480,     9.79481000
           204,            408,          82012,      1331.7120,     9.85720800
           228,            456,         102604,      1663.4880,     9.79694200
           252,            504,         125500,      2032.1280,     9.82411100
           276,            552,         150700,      2437.6320,     9.78207900
           312,            624,         192820,      3115.0080,     9.85583700
           336,            672,         223780,      3612.6720,     9.79953400
           372,            744,         274540,      4428.2880,     9.81251700
           408,            816,         330484,      5326.8480,    10.49962900
           456,            912,         413140,      6653.9520,    10.40990800
           504,           1008,         505012,      8128.5120,    10.72188400
           552,           1104,         606100,      9750.5280,    10.68999900
           600,           1200,         716404,     11520.0000,    10.78263300
           672,           1344,         899140,     14450.6880,    10.69900000
           732,           1464,        1067260,     17146.3680,    10.67499700
           804,           1608,        1288012,     20685.3120,    10.69321600
           888,           1776,        1571764,     25233.4080,    10.67639200
           984,           1968,        1930612,     30984.1920,    11.18715300
          1080,           2160,        2326324,     37324.8000,    11.32030200
          1188,           2376,        2815564,     45163.0080,    11.00803700
          1308,           2616,        3413884,     54747.6480,    11.03415800
          1440,           2880,        4138564,     66355.2000,    11.09740500
          1584,           3168,        5008612,     80289.7920,    11.37834700
          1740,           3480,        6044764,     96883.2000,    11.53599200
          1908,           3816,        7269484,    116494.8480,    11.51010200
          2100,           4200,        8807404,    141120.0000,    11.48970600
          2316,           4632,       10713820,    171643.3920,    11.67203900
          2544,           5088,       12928612,    207101.9520,    11.52035600
          2808,           5616,       15752884,    252315.6480,    11.55293500


==> tikz_data/stencil/u4.txt <==
          #n_i,            n_j,            lup,      Size (kB),          cy/VL
            32,             64,           1860,        32.7680,     8.41866000
            32,             64,           1860,        32.7680,     8.41785500
            32,             64,           1860,        32.7680,     8.42082300
            32,             64,           1860,        32.7680,     8.41770700
            32,             64,           1860,        32.7680,     8.41744900
            48,             96,           4324,        73.7280,     9.79166300
            48,             96,           4324,        73.7280,     9.74457200
            48,             96,           4324,        73.7280,     9.74520300
            64,            128,           7812,       131.0720,     8.01969500
            64,            128,           7812,       131.0720,     8.02399800
            80,            160,          12324,       204.8000,     8.27995700
            80,            160,          12324,       204.8000,     8.28208000
            96,            192,          17860,       294.9120,    10.60614600
            96,            192,          17860,       294.9120,    10.61271900
           112,            224,          24420,       401.4080,    10.59844000
           128,            256,          32004,       524.2880,    10.38728100
           144,            288,          40612,       663.5520,    10.37998100
           160,            320,          50244,       819.2000,    10.42453200
           176,            352,          60900,       991.2320,    10.28651600
           192,            384,          72580,      1179.6480,    10.31309500
           208,            416,          85284,      1384.4480,    10.28441000
           224,            448,          99012,      1605.6320,    10.28210100
           256,            512,         129540,      2097.1520,    10.21351000
           272,            544,         146340,      2367.4880,    10.15736800
           304,            608,         183012,      2957.3120,    10.28814500
           336,            672,         223780,      3612.6720,    10.26341300
           368,            736,         268644,      4333.5680,    10.32952000
           416,            832,         343620,      5537.7920,    10.37491900
           448,            896,         398724,      6422.5280,    11.01569700
           496,            992,         489060,      7872.5120,    11.21472500
           544,           1088,         588612,      9469.9520,    10.98806600
           608,           1216,         735684,     11829.2480,    11.02444500
           672,           1344,         899140,     14450.6880,    11.06668500
           736,           1472,        1078980,     17334.2720,    10.98538800
           800,           1600,        1275204,     20480.0000,    11.04498000
           880,           1760,        1543524,     24780.8000,    11.08741900
           976,           1952,        1899300,     30482.4320,    11.14011300
          1072,           2144,        2291940,     36773.8880,    11.93476400
          1184,           2368,        2796612,     44859.3920,    11.74026600
          1296,           2592,        3351460,     53747.7120,    11.90167900
          1440,           2880,        4138564,     66355.2000,    11.79283300
          1584,           3168,        5008612,     80289.7920,    11.99933900
          1728,           3456,        5961604,     95551.4880,    12.18010000
          1904,           3808,        7239012,    116006.9120,    12.20146600
          2096,           4192,        8773860,    140582.9120,    12.17255300
          2320,           4640,       10750884,    172236.8000,    12.29616500
          2544,           5088,       12928612,    207101.9520,    12.25184500
          2800,           5600,       15663204,    250880.0000,    12.28962200


==> tikz_data/stencil/u5.txt <==
          #n_i,            n_j,            lup,      Size (kB),          cy/VL
            20,             40,            684,        12.8000,     8.66329200
            20,             40,            684,        12.8000,     8.66432500
            20,             40,            684,        12.8000,     8.66398400
            40,             80,           2964,        51.2000,     8.38687800
            40,             80,           2964,        51.2000,     8.38407500
            40,             80,           2964,        51.2000,     8.38501300
            40,             80,           2964,        51.2000,     8.38468300
            60,            120,           6844,       115.2000,     8.08873700
            60,            120,           6844,       115.2000,     8.08610700
            60,            120,           6844,       115.2000,     8.08959200
            80,            160,          12324,       204.8000,     8.16643800
            80,            160,          12324,       204.8000,     8.16252600
           100,            200,          19404,       320.0000,     8.45391400
           100,            200,          19404,       320.0000,     8.48437000
           120,            240,          28084,       460.8000,     8.33043000
           120,            240,          28084,       460.8000,     8.30096400
           140,            280,          38364,       627.2000,     8.23108800
           160,            320,          50244,       819.2000,     8.21022200
           160,            320,          50244,       819.2000,     8.22058800
           180,            360,          63724,      1036.8000,     8.19367400
           200,            400,          78804,      1280.0000,     8.16812500
           220,            440,          95484,      1548.8000,     8.13098200
           240,            480,         113764,      1843.2000,     8.17112400
           280,            560,         155124,      2508.8000,     8.16175500
           300,            600,         178204,      2880.0000,     8.09118500
           340,            680,         229164,      3699.2000,     8.10939100
           360,            720,         257044,      4147.2000,     8.08443900
           400,            800,         317604,      5120.0000,     8.13410900
           440,            880,         384564,      6195.2000,     8.68486500
           500,           1000,         497004,      8000.0000,     9.57737900
           540,           1080,         579964,      9331.2000,     9.26334600
           600,           1200,         716404,     11520.0000,     9.09824600
           660,           1320,         867244,     13939.2000,     9.12177300
           720,           1440,        1032484,     16588.8000,     9.09166200
           800,           1600,        1275204,     20480.0000,     9.08184800
           880,           1760,        1543524,     24780.8000,     9.09856000
           980,           1960,        1914924,     30732.8000,     9.66808100
          1080,           2160,        2326324,     37324.8000,    10.22869400
          1180,           2360,        2777724,     44556.8000,     9.90029900
          1300,           2600,        3372204,     54080.0000,    10.02966300
          1440,           2880,        4138564,     66355.2000,     9.97873300
          1580,           3160,        4983324,     79884.8000,    10.23590100
          1740,           3480,        6044764,     96883.2000,    10.33741700
          1900,           3800,        7208604,    115520.0000,    10.32505900
          2100,           4200,        8807404,    141120.0000,    10.31362800
          2320,           4640,       10750884,    172236.8000,    10.43568900
          2540,           5080,       12887964,    206451.2000,    10.41674700
          2800,           5600,       15663204,    250880.0000,    10.31732300


==> tikz_data/stencil/u6.txt <==
          #n_i,            n_j,            lup,      Size (kB),          cy/VL
            24,             48,           1012,        18.4320,     7.68356900
            24,             48,           1012,        18.4320,     7.68658000
            24,             48,           1012,        18.4320,     7.68509600
            24,             48,           1012,        18.4320,     7.68943100
            24,             48,           1012,        18.4320,     7.68462700
            48,             96,           4324,        73.7280,     8.16946700
            48,             96,           4324,        73.7280,     8.15821700
            48,             96,           4324,        73.7280,     8.16000100
            48,             96,           4324,        73.7280,     8.20027900
            72,            144,           9940,       165.8880,     7.11925000
            72,            144,           9940,       165.8880,     7.11440300
            72,            144,           9940,       165.8880,     7.11553000
            96,            192,          17860,       294.9120,     8.01176100
            96,            192,          17860,       294.9120,     8.01182300
           120,            240,          28084,       460.8000,     7.85680100
           120,            240,          28084,       460.8000,     7.81994000
           144,            288,          40612,       663.5520,     7.76427900
           144,            288,          40612,       663.5520,     7.79942300
           168,            336,          55444,       903.1680,     7.71436100
           192,            384,          72580,      1179.6480,     7.68867900
           192,            384,          72580,      1179.6480,     7.68087700
           216,            432,          92020,      1492.9920,     7.66449300
           240,            480,         113764,      1843.2000,     7.67226500
           264,            528,         137812,      2230.2720,     7.71692700
           312,            624,         192820,      3115.0080,     7.64000400
           336,            672,         223780,      3612.6720,     7.67694700
           360,            720,         257044,      4147.2000,     7.62899700
           408,            816,         330484,      5326.8480,     7.74730000
           456,            912,         413140,      6653.9520,     8.66942500
           504,           1008,         505012,      8128.5120,     8.96159900
           552,           1104,         606100,      9750.5280,     8.87629000
           600,           1200,         716404,     11520.0000,     8.81536000
           672,           1344,         899140,     14450.6880,     8.61422600
           720,           1440,        1032484,     16588.8000,     8.60607600
           792,           1584,        1249780,     20072.4480,     8.62175800
           888,           1776,        1571764,     25233.4080,     8.61483400
           984,           1968,        1930612,     30984.1920,     9.45233600
          1080,           2160,        2326324,     37324.8000,     9.90877500
          1176,           2352,        2758900,     44255.2320,     9.67156400
          1296,           2592,        3351460,     53747.7120,     9.73441700
          1440,           2880,        4138564,     66355.2000,     9.74499300
          1584,           3168,        5008612,     80289.7920,    10.01465600
          1728,           3456,        5961604,     95551.4880,    10.15605800
          1896,           3792,        7178260,    115034.1120,    10.13173500
          2088,           4176,        8706964,    139511.8080,    10.11689800
          2304,           4608,       10603012,    169869.3120,    10.14127500
          2544,           5088,       12928612,    207101.9520,    10.24149100
          2808,           5616,       15752884,    252315.6480,    10.23528200


==> tikz_data/stencil/u7.txt <==
          #n_i,            n_j,            lup,      Size (kB),          cy/VL
            28,             56,           1404,        25.0880,     7.67154700
            28,             56,           1404,        25.0880,     7.40600800
            28,             56,           1404,        25.0880,     7.78946100
            28,             56,           1404,        25.0880,     7.62198300
            28,             56,           1404,        25.0880,     7.66366200
            28,             56,           1404,        25.0880,     7.65990400
            56,            112,           5940,       100.3520,     7.67353000
            56,            112,           5940,       100.3520,     7.67005200
            56,            112,           5940,       100.3520,     7.67329900
            56,            112,           5940,       100.3520,     7.67600400
            56,            112,           5940,       100.3520,     7.67234500
            84,            168,          13612,       225.7920,     7.67725300
            84,            168,          13612,       225.7920,     7.67950200
            84,            168,          13612,       225.7920,     7.66051400
           112,            224,          24420,       401.4080,     7.44911100
           112,            224,          24420,       401.4080,     7.42791500
           140,            280,          38364,       627.2000,     7.30149200
           140,            280,          38364,       627.2000,     7.30971200
           168,            336,          55444,       903.1680,     7.28520800
           168,            336,          55444,       903.1680,     7.27395500
           196,            392,          75660,      1229.3120,     7.24390400
           224,            448,          99012,      1605.6320,     7.25565100
           252,            504,         125500,      2032.1280,     7.23222100
           280,            560,         155124,      2508.8000,     7.28119200
           308,            616,         187884,      3035.6480,     7.22842000
           336,            672,         223780,      3612.6720,     7.20112700
           364,            728,         262812,      4239.8720,     7.27310700
           392,            784,         304980,      4917.2480,     7.27933300
           448,            896,         398724,      6422.5280,     8.11502300
           504,           1008,         505012,      8128.5120,     7.96640200
           532,           1064,         562860,      9056.7680,     8.23171400
           588,           1176,         687964,     11063.8080,     8.56011100
           672,           1344,         899140,     14450.6880,     8.23636500
           728,           1456,        1055604,     16959.4880,     8.24605400
           812,           1624,        1313820,     21099.0080,     8.23276800
           868,           1736,        1501644,     24109.5680,     8.21037500
           980,           1960,        1914924,     30732.8000,     8.78417200
          1064,           2128,        2257812,     36227.0720,    10.93412300
          1176,           2352,        2758900,     44255.2320,     9.56902600
          1288,           2576,        3310164,     53086.2080,     9.68586200
          1428,           2856,        4069804,     65253.8880,     9.61447700
          1568,           3136,        4907844,     78675.9680,     9.87999400
          1736,           3472,        6016980,     96438.2720,     9.96418200
          1904,           3808,        7239012,    116006.9120,     9.90459600
          2100,           4200,        8807404,    141120.0000,     9.92491500
          2296,           4592,       10529460,    168691.7120,     9.98899200
          2548,           5096,       12969324,    207753.7280,    10.02848300
          2800,           5600,       15663204,    250880.0000,     9.97545100


==> tikz_data/stencil/u8.txt <==
          #n_i,            n_j,            lup,      Size (kB),          cy/VL
            32,             64,           1860,        32.7680,     7.48491600
            32,             64,           1860,        32.7680,     7.48398900
            32,             64,           1860,        32.7680,     7.48677600
            32,             64,           1860,        32.7680,     7.48182600
            32,             64,           1860,        32.7680,     7.48478500
            32,             64,           1860,        32.7680,     7.48484300
            32,             64,           1860,        32.7680,     7.48244000
            32,             64,           1860,        32.7680,     7.48628200
            64,            128,           7812,       131.0720,     7.54400200
            64,            128,           7812,       131.0720,     7.54550800
            64,            128,           7812,       131.0720,     7.54460400
            64,            128,           7812,       131.0720,     7.54943000
            96,            192,          17860,       294.9120,     7.71652900
            96,            192,          17860,       294.9120,     7.71545300
            96,            192,          17860,       294.9120,     7.76021600
           128,            256,          32004,       524.2880,     7.53366700
           128,            256,          32004,       524.2880,     7.53026200
           160,            320,          50244,       819.2000,     7.50535500
           160,            320,          50244,       819.2000,     7.54074900
           192,            384,          72580,      1179.6480,     7.42342600
           192,            384,          72580,      1179.6480,     7.42299500
           224,            448,          99012,      1605.6320,     7.42577900
           256,            512,         129540,      2097.1520,     7.41697500
           256,            512,         129540,      2097.1520,     7.39478100
           288,            576,         164164,      2654.2080,     7.38546900
           320,            640,         202884,      3276.8000,     7.38479700
           352,            704,         245700,      3964.9280,     7.41786800
           416,            832,         343620,      5537.7920,     7.61668700
           448,            896,         398724,      6422.5280,     8.75536000
           480,            960,         457924,      7372.8000,     8.17492100
           544,           1088,         588612,      9469.9520,     8.68618500
           608,           1216,         735684,     11829.2480,     8.49821800
           672,           1344,         899140,     14450.6880,     8.34996400
           736,           1472,        1078980,     17334.2720,     8.29462200
           800,           1600,        1275204,     20480.0000,     8.29673700
           864,           1728,        1487812,     23887.8720,     8.30846600
           960,           1920,        1837444,     29491.2000,     9.70505800
          1056,           2112,        2223940,     35684.3520,    12.54904300
          1184,           2368,        2796612,     44859.3920,     9.43674600
          1280,           2560,        3269124,     52428.8000,     9.42963300
          1440,           2880,        4138564,     66355.2000,     9.50733900
          1568,           3136,        4907844,     78675.9680,     9.78003200
          1728,           3456,        5961604,     95551.4880,     9.90513000
          1888,           3776,        7117764,    114065.4080,     9.88886600
          2080,           4160,        8640324,    138444.8000,     9.94111700
          2304,           4608,       10603012,    169869.3120,     9.90397600
          2528,           5056,       12766404,    204505.0880,     9.95459300
          2784,           5568,       15484612,    248020.9920,     9.90657300


==> tikz_data/stencil/u9.txt <==
          #n_i,            n_j,            lup,      Size (kB),          cy/VL
             0,              0,              4,         0.0000,    30.12307000
             0,              0,              4,         0.0000,    30.16100300
            36,             72,           2380,        41.4720,     7.72774200
            36,             72,           2380,        41.4720,     7.72719500
            36,             72,           2380,        41.4720,     7.72649100
            36,             72,           2380,        41.4720,     7.72958400
            36,             72,           2380,        41.4720,     7.72630800
            36,             72,           2380,        41.4720,     7.72849500
            36,             72,           2380,        41.4720,     7.72685100
            72,            144,           9940,       165.8880,     7.34681700
            72,            144,           9940,       165.8880,     7.34851700
            72,            144,           9940,       165.8880,     7.34694700
            72,            144,           9940,       165.8880,     7.35052200
           108,            216,          22684,       373.2480,     7.33284900
           108,            216,          22684,       373.2480,     7.33212900
           108,            216,          22684,       373.2480,     7.33189700
           144,            288,          40612,       663.5520,     7.11163500
           144,            288,          40612,       663.5520,     7.10583200
           144,            288,          40612,       663.5520,     7.10488300
           180,            360,          63724,      1036.8000,     7.09352200
           180,            360,          63724,      1036.8000,     7.09419600
           216,            432,          92020,      1492.9920,     7.16422800
           252,            504,         125500,      2032.1280,     7.07506800
           252,            504,         125500,      2032.1280,     7.07411300
           288,            576,         164164,      2654.2080,     7.07289500
           324,            648,         208012,      3359.2320,     7.03611600
           360,            720,         257044,      4147.2000,     7.13253500
           396,            792,         311260,      5018.1120,     7.17532300
           432,            864,         370660,      5971.9680,     8.05537500
           504,           1008,         505012,      8128.5120,     8.13604500
           540,           1080,         579964,      9331.2000,     8.17114900
           576,           1152,         660100,     10616.8320,     8.61735800
           648,           1296,         835924,     13436.9280,     8.24075500
           720,           1440,        1032484,     16588.8000,     8.10992700
           792,           1584,        1249780,     20072.4480,     8.17090900
           864,           1728,        1487812,     23887.8720,     8.09402100
           972,           1944,        1883740,     30233.0880,     8.97313300
          1080,           2160,        2326324,     37324.8000,    10.89805000
          1188,           2376,        2815564,     45163.0080,     9.55195100
          1296,           2592,        3351460,     53747.7120,     9.53828000
          1440,           2880,        4138564,     66355.2000,     9.60286400
          1584,           3168,        5008612,     80289.7920,    10.03500400
          1728,           3456,        5961604,     95551.4880,     9.93166400
          1908,           3816,        7269484,    116494.8480,     9.97666900
          2088,           4176,        8706964,    139511.8080,    10.38826000
          2304,           4608,       10603012,    169869.3120,     9.93617000
          2520,           5040,       12685684,    203212.8000,    10.01432900
          2808,           5616,       15752884,    252315.6480,     9.98942700


==> tikz_data/stencil_multicore/u1.txt <==
 Threads,          MLUPs,           MB/s
       1,      1062.1994,     25492.7861
       2,      2104.0973,     50498.3359
       3,      3129.3255,     75103.8111
       4,      4130.8760,     99141.0251
       5,      5059.7380,    121433.7130
       6,      5922.0426,    142129.0220
       7,      6705.9004,    160941.6087
       8,      7431.3275,    178351.8605
       9,      8052.0046,    193248.1099
      10,      8449.3797,    202785.1118
      11,      8556.3514,    205352.4336
      12,      8507.7195,    204185.2677
      13,      9201.1773,    220828.2550
      14,      9876.2526,    237030.0626
      15,     10576.4439,    253834.6545
      16,     11303.8071,    271291.3694
      17,     11972.0231,    287328.5553
      18,     12664.2799,    303942.7171
      19,     13328.9666,    319895.1986
      20,     14062.2660,    337494.3846
      21,     14751.5909,    354038.1822
      22,     15415.2381,    369965.7142
      23,     16113.6800,    386728.3191
      24,     16682.8465,    400388.3153
      25,     17382.5159,    417180.3809
      26,     18074.1327,    433779.1856
      27,     18787.7619,    450906.2862
      28,     19457.7726,    466986.5430
      29,     20132.4087,    483177.8077
      30,     20793.3335,    499040.0032
      31,     21479.4953,    515507.8877
      32,     22240.9239,    533782.1725
      33,     22878.6469,    549087.5267
      34,     23773.4228,    570562.1469
      35,     24418.8777,    586053.0641
      36,     25022.5459,    600541.1018
      37,     25749.3537,    617984.4888
      38,     25826.7049,    619840.9182
      39,     27246.2483,    653909.9584
      40,     27856.3869,    668553.2867
      41,     28533.3110,    684799.4640
      42,     28997.7345,    695945.6284
      43,     29882.7386,    717185.7271
      44,     30531.3441,    732752.2595
      45,     31605.7967,    758539.1217
      46,     32056.9405,    769366.5731
      47,     32714.6476,    785151.5435
      48,     33227.1699,    797452.0770


==> tikz_data/stencil_multicore/u6.txt <==
 Threads,          MLUPs,           MB/s
       1,      1410.3291,     33847.8980
       2,      2809.4437,     67426.6491
       3,      4128.7156,     99089.1755
       4,      5339.5730,    128149.7528
       5,      6373.5204,    152964.4906
       6,      7276.8990,    174645.5758
       7,      7986.7985,    191683.1634
       8,      8384.2917,    201223.0020
       9,      8622.8902,    206949.3649
      10,      8703.2888,    208878.9319
      11,      8731.8295,    209563.9086
      12,      8747.4282,    209938.2773
      13,      9492.5770,    227821.8473
      14,     10199.6049,    244790.5167
      15,     10932.0252,    262368.6054
      16,     11652.8774,    279669.0581
      17,     12391.6566,    297399.7581
      18,     13105.1306,    314523.1353
      19,     13817.5499,    331621.1976
      20,     14556.9205,    349366.0921
      21,     15277.0138,    366648.3318
      22,     15993.2192,    383837.2607
      23,     16707.3391,    400976.1392
      24,     17415.8943,    417981.4640
      25,     18148.9827,    435575.5842
      26,     18865.6453,    452775.4871
      27,     19571.8174,    469723.6170
      28,     20140.6852,    483376.4439
      29,     21050.3898,    505209.3560
      30,     21769.5695,    522469.6677
      31,     22503.3306,    540079.9341
      32,     23223.7176,    557369.2225
      33,     23899.5740,    573589.7771
      34,     24609.9642,    590639.1399
      35,     25388.0575,    609313.3789
      36,     26045.0458,    625081.0983
      37,     26765.5959,    642374.3016
      38,     27216.0522,    653185.2538
      39,     28203.1994,    676876.7856
      40,     28897.6093,    693542.6233
      41,     29648.1276,    711555.0623
      42,     30371.6292,    728919.0997
      43,     31115.3276,    746767.8635
      44,     31849.6436,    764391.4474
      45,     31818.9395,    763654.5482
      46,     33239.1476,    797739.5418
      47,     33865.2437,    812765.8499
      48,     34532.3279,    828775.8695


==> tikz_data/stencil_multicore/u8.txt <==
 Threads,          MLUPs,           MB/s
       1,      1401.8980,     33645.5515
       2,      2758.6915,     66208.5952
       3,      4030.8389,     96740.1332
       4,      5227.6141,    125462.7382
       5,      6204.0796,    148897.9096
       6,      7117.1520,    170811.6482
       7,      7810.2451,    187445.8824
       8,      8322.7135,    199745.1235
       9,      8569.0147,    205656.3539
      10,      8684.2910,    208422.9836
      11,      8744.1253,    209859.0078
      12,      8762.9930,    210311.8322
      13,      9487.3043,    227695.3029
      14,     10223.6904,    245368.5687
      15,     10939.7569,    262554.1662
      16,     11683.5730,    280405.7523
      17,     12412.9740,    297911.3753
      18,     13127.0740,    315049.7771
      19,     13858.2357,    332597.6566
      20,     14595.0064,    350280.1529
      21,     15295.9878,    367103.7077
      22,     16020.7315,    384497.5570
      23,     16740.7798,    401778.7154
      24,     17475.8968,    419421.5227
      25,     18222.9185,    437350.0439
      26,     18947.7388,    454745.7321
      27,     19679.6946,    472312.6699
      28,     20397.2868,    489534.8838
      29,     21118.0004,    506832.0105
      30,     21846.7236,    524321.3663
      31,     22581.4641,    541955.1383
      32,     23303.8279,    559291.8699
      33,     24008.7441,    576209.8589
      34,     24747.6020,    593942.4488
      35,     25472.1160,    611330.7840
      36,     26217.2395,    629213.7471
      37,     26909.4615,    645827.0756
      38,     27623.0550,    662953.3198
      39,     28320.6203,    679694.8873
      40,     29050.1319,    697203.1666
      41,     29481.8475,    707564.3410
      42,     30523.4587,    732563.0079
      43,     31280.7171,    750737.2096
      44,     31994.2375,    767861.6998
      45,     32725.5085,    785412.2050
      46,     33355.3856,    800529.2537
      47,     34108.4457,    818602.6973
      48,     34568.1523,    829635.6557


==> tikz_data/stream/u1.txt <==
            #N,      Size (kB),          cy/VL
           200,         4.8000,     4.99228700
           240,         5.7600,     4.53802300
           288,         6.9120,     4.29254000
           344,         8.2560,     4.14365600
           408,         9.7920,     3.90739900
           496,        11.9040,     3.69738000
           592,        14.2080,     3.59867700
           712,        17.0880,     3.49804900
           856,        20.5440,     3.39734300
          1032,        24.7680,     3.31354400
          1240,        29.7600,     3.27696900
          1488,        35.7120,     3.18660600
          1784,        42.8160,     3.13021800
          2144,        51.4560,     3.10430300
          2568,        61.6320,     5.05611400
          3088,        74.1120,     5.88903500
          3704,        88.8960,     6.16422000
          4440,       106.5600,     6.20088100
          5336,       128.0640,     6.12791100
          6400,       153.6000,     6.01388100
          7680,       184.3200,     6.05768500
          9216,       221.1840,     6.17988700
         11064,       265.5360,     5.98484600
         13272,       318.5280,     5.91954900
         15928,       382.2720,     6.01785700
         19120,       458.8800,     6.07414300
         22944,       550.6560,     6.01511000
         27528,       660.6720,     6.02409200
         33040,       792.9600,     6.02365000
         39648,       951.5520,     6.00120500
         47576,      1141.8240,     6.00663100
         57088,      1370.1120,     6.01246400
         68512,      1644.2880,     6.00899200
         82216,      1973.1840,     6.01377600
         98656,      2367.7440,     6.00454000
        118392,      2841.4080,     6.00330600
        142064,      3409.5360,     5.99982400
        170480,      4091.5200,     5.99550400
        204576,      4909.8240,     6.12092500
        245496,      5891.9040,     6.73189600
        294592,      7070.2080,     7.03170500
        353512,      8484.2880,     6.62374100
        424216,     10181.1840,     7.16969900
        509056,     12217.3440,     7.18087200
        610872,     14660.9280,     6.80792100
        733048,     17593.1520,     6.79025500
        879656,     21111.7440,     6.79875100
       1055584,     25334.0160,     6.82801700
       1266704,     30400.8960,     6.82257400
       1520048,     36481.1520,     6.81224000
       1824056,     43777.3440,     6.82385400
       2188872,     52532.9280,     6.81782200
       2626648,     63039.5520,     7.08251400
       3151976,     75647.4240,     7.25969200
       3782368,     90776.8320,     7.60302600
       4538848,    108932.3520,     7.64423000
       5446616,    130718.7840,     7.63679400
       6535936,    156862.4640,     7.63993100
       7843128,    188235.0720,     7.63531900
       9411752,    225882.0480,     7.63902300
      11294104,    271058.4960,     7.63701300
      13552928,    325270.2720,     7.63427100
      16263512,    390324.2880,     7.63730200
      19516216,    468389.1840,     7.63395800
      23419464,    562067.1360,     7.64033800
      28103352,    674480.4480,     7.64593300
      33724024,    809376.5760,     7.65065100
      40468832,    971251.9680,     7.64861200
      48562600,   1165502.4000,     7.66837100
      58275120,   1398602.8800,     7.68478800


==> tikz_data/stream/u10.txt <==
            #N,      Size (kB),          cy/VL
           160,         3.8400,     2.55673800
           240,         5.7600,     2.44100900
           240,         5.7600,     2.44131600
           320,         7.6800,     2.35073100
           400,         9.6000,     2.30660600
           480,        11.5200,     2.30369900
           560,        13.4400,     2.30817400
           640,        15.3600,     2.29229300
           800,        19.2000,     2.26735700
           960,        23.0400,     2.25652200
          1200,        28.8000,     2.23600100
          1440,        34.5600,     2.24117500
          1760,        42.2400,     2.24344800
          2080,        49.9200,     2.22354500
          2560,        61.4400,     3.94441000
          3040,        72.9600,     5.35530300
          3680,        88.3200,     6.17089400
          4400,       105.6000,     6.11953700
          5280,       126.7200,     6.07779300
          6400,       153.6000,     5.96931500
          7680,       184.3200,     5.98048900
          9200,       220.8000,     5.99044100
         11040,       264.9600,     5.95950700
         13200,       316.8000,     5.90519400
         15920,       382.0800,     5.95285200
         19120,       458.8800,     5.99425000
         22880,       549.1200,     5.95192000
         27520,       660.4800,     5.94838100
         33040,       792.9600,     5.94966600
         39600,       950.4000,     5.92927200
         47520,      1140.4800,     5.94167900
         57040,      1368.9600,     5.93913100
         68480,      1643.5200,     5.94441600
         82160,      1971.8400,     5.93994800
         98640,      2367.3600,     5.93854300
        118320,      2839.6800,     5.93234900
        142000,      3408.0000,     5.93361400
        170480,      4091.5200,     6.49299700
        204560,      4909.4400,     6.13627800
        245440,      5890.5600,     7.04079100
        294560,      7069.4400,     7.01177800
        353440,      8482.5600,     7.02114900
        424160,     10179.8400,     6.81205500
        509040,     12216.9600,     6.80672500
        610800,     14659.2000,     6.77056500
        733040,     17592.9600,     6.78418600
        879600,     21110.4000,     6.79579400
       1055520,     25332.4800,     6.82652100
       1266640,     30399.3600,     6.79949500
       1520000,     36480.0000,     6.80061700
       1824000,     43776.0000,     6.80952500
       2188800,     52531.2000,     6.81548700
       2626640,     63039.3600,     6.98885100
       3151920,     75646.0800,     7.23129300
       3782320,     90775.6800,     7.51281600
       4538800,    108931.2000,     7.54057400
       5446560,    130717.4400,     7.53704100
       6535920,    156862.0800,     7.53699800
       7843120,    188234.8800,     7.53939100
       9411680,    225880.3200,     7.53749700
      11294080,    271057.9200,     7.53430100
      13552880,    325269.1200,     7.53484500
      16263440,    390322.5600,     7.53545600
      19516160,    468387.8400,     7.53231100
      23419440,    562066.5600,     7.54651600
      28103280,    674478.7200,     7.55005700
      33724000,    809376.0000,     7.55611300
      40468800,    971251.2000,     7.55741900
      48562560,   1165501.4400,     7.57269900
      58275120,   1398602.8800,     7.58390800


==> tikz_data/stream/u11.txt <==
            #N,      Size (kB),          cy/VL
           176,         4.2240,     2.59382800
           176,         4.2240,     2.59347100
           264,         6.3360,     2.45792900
           264,         6.3360,     2.45686000
           352,         8.4480,     2.37553900
           440,        10.5600,     2.38053300
           528,        12.6720,     2.35201900
           704,        16.8960,     2.32047200
           792,        19.0080,     2.30571700
           968,        23.2320,     2.30010100
          1232,        29.5680,     2.27771900
          1408,        33.7920,     2.26663800
          1760,        42.2400,     2.24801600
          2112,        50.6880,     2.26340400
          2552,        61.2480,     3.98919700
          3080,        73.9200,     5.46530400
          3696,        88.7040,     6.14503800
          4400,       105.6000,     6.07698800
          5280,       126.7200,     6.03424900
          6336,       152.0640,     5.93443900
          7656,       183.7440,     5.95819100
          9152,       219.6480,     5.95357600
         11000,       264.0000,     5.89871000
         13200,       316.8000,     5.86575800
         15928,       382.2720,     5.87692600
         19096,       458.3040,     5.91746300
         22880,       549.1200,     5.88000100
         27456,       658.9440,     5.88475700
         33000,       792.0000,     5.87762600
         39600,       950.4000,     5.86587200
         47520,      1140.4800,     5.87227500
         57024,      1368.5760,     5.87085800
         68464,      1643.1360,     5.86846100
         82192,      1972.6080,     5.86844200
         98648,      2367.5520,     5.86444200
        118360,      2840.6400,     5.90057300
        142032,      3408.7680,     5.88373400
        170456,      4090.9440,     5.90460700
        204512,      4908.2880,     5.90038200
        245432,      5890.3680,     6.88381400
        294536,      7068.8640,     6.78059700
        353496,      8483.9040,     7.34709300
        424160,     10179.8400,     6.90315800
        508992,     12215.8080,     6.76655400
        610808,     14659.3920,     6.72637300
        733040,     17592.9600,     6.74160400
        879648,     21111.5520,     6.75030800
       1055560,     25333.4400,     6.75059600
       1266672,     30400.1280,     6.74460300
       1520024,     36480.5760,     6.75199600
       1823976,     43775.4240,     6.74868100
       2188824,     52531.7760,     6.75244300
       2626624,     63038.9760,     6.96888400
       3151896,     75645.5040,     7.14764500
       3782328,     90775.8720,     7.44836600
       4538776,    108930.6240,     7.48490900
       5446584,    130718.0160,     7.47928100
       6535936,    156862.4640,     7.47833600
       7843088,    188234.1120,     7.48077000
       9411688,    225880.5120,     7.47750200
      11294096,    271058.3040,     7.47866800
      13552880,    325269.1200,     7.47855300
      16263456,    390322.9440,     7.47764600
      19516200,    468388.8000,     7.47532600
      23419440,    562066.5600,     7.48842800
      28103328,    674479.8720,     7.48854400
      33723976,    809375.4240,     7.49014600
      40468824,    971251.7760,     7.49500400
      48562536,   1165500.8640,     7.50901200
      58275096,   1398602.3040,     7.51444000


==> tikz_data/stream/u12.txt <==
            #N,      Size (kB),          cy/VL
           192,         4.6080,     2.53113200
           192,         4.6080,     2.53137000
           288,         6.9120,     2.52148600
           288,         6.9120,     2.52131300
           384,         9.2160,     2.36052600
           480,        11.5200,     2.37157500
           576,        13.8240,     2.32219000
           672,        16.1280,     2.28084400
           768,        18.4320,     2.29952600
           960,        23.0400,     2.26499200
          1152,        27.6480,     2.25255900
          1440,        34.5600,     2.25931700
          1728,        41.4720,     2.23774900
          2112,        50.6880,     2.23934900
          2496,        59.9040,     4.27609300
          3072,        73.7280,     5.31411600
          3648,        87.5520,     6.25825200
          4416,       105.9840,     6.07120400
          5280,       126.7200,     6.03578200
          6336,       152.0640,     5.96102100
          7680,       184.3200,     5.95204900
          9216,       221.1840,     6.17540800
         11040,       264.9600,     5.92651900
         13248,       317.9520,     5.87339800
         15840,       380.1600,     5.87814500
         19104,       458.4960,     5.90597800
         22944,       550.6560,     5.86385000
         27456,       658.9440,     5.87931200
         33024,       792.5760,     5.86612400
         39648,       951.5520,     5.85152200
         47520,      1140.4800,     5.86006300
         57024,      1368.5760,     5.85345900
         68448,      1642.7520,     5.85737900
         82176,      1972.2240,     5.85410600
         98592,      2366.2080,     5.89983100
        118368,      2840.8320,     5.84701400
        141984,      3407.6160,     5.84758000
        170400,      4089.6000,     5.87553100
        204576,      4909.8240,     5.94954900
        245472,      5891.3280,     6.30346800
        294528,      7068.6720,     7.01515300
        353472,      8483.3280,     7.03797300
        424128,     10179.0720,     6.85444700
        508992,     12215.8080,     6.82291000
        610848,     14660.3520,     6.74652000
        732960,     17591.0400,     6.76408700
        879648,     21111.5520,     6.75968100
       1055520,     25332.4800,     6.76148100
       1266624,     30398.9760,     6.75907400
       1519968,     36479.2320,     6.76234900
       1824000,     43776.0000,     6.75940300
       2188800,     52531.2000,     6.76341600
       2626560,     63037.4400,     6.95902400
       3151968,     75647.2320,     7.22037700
       3782304,     90775.2960,     7.49849000
       4538784,    108930.8160,     7.52488900
       5446560,    130717.4400,     7.52495600
       6535872,    156860.9280,     7.52783200
       7843104,    188234.4960,     7.52529400
       9411744,    225881.8560,     7.52617700
      11294016,    271056.3840,     7.52220200
      13552896,    325269.5040,     7.52257200
      16263456,    390322.9440,     7.52606200
      19516128,    468387.0720,     7.52000100
      23419392,    562065.4080,     7.52803800
      28103328,    674479.8720,     7.53276000
      33723936,    809374.4640,     7.53816600
      40468800,    971251.2000,     7.53723100
      48562560,   1165501.4400,     7.55891300
      58275072,   1398601.7280,     7.56583100


==> tikz_data/stream/u13.txt <==
            #N,      Size (kB),          cy/VL
           104,         2.4960,     2.77242700
           208,         4.9920,     2.47135300
           208,         4.9920,     2.46349600
           312,         7.4880,     2.30202500
           312,         7.4880,     2.30168900
           416,         9.9840,     2.31893200
           520,        12.4800,     2.37032100
           624,        14.9760,     2.29770300
           832,        19.9680,     2.27391200
           936,        22.4640,     2.27257200
          1144,        27.4560,     2.29606100
          1456,        34.9440,     2.26264800
          1768,        42.4320,     2.26349200
          2080,        49.9200,     2.25200000
          2496,        59.9040,     4.30943000
          3016,        72.3840,     5.44019800
          3640,        87.3600,     6.30333600
          4368,       104.8320,     6.03468600
          5304,       127.2960,     6.11962600
          6344,       152.2560,     5.97128500
          7592,       182.2080,     6.03639200
          9152,       219.6480,     6.02197100
         11024,       264.5760,     5.93964000
         13208,       316.9920,     5.86296400
         15912,       381.8880,     5.89454800
         19032,       456.7680,     5.90667500
         22880,       549.1200,     5.89266400
         27456,       658.9440,     5.89502900
         32968,       791.2320,     5.89291100
         39624,       950.9760,     5.87240300
         47528,      1140.6720,     5.88069900
         56992,      1367.8080,     5.87366900
         68432,      1642.3680,     5.88033500
         82160,      1971.8400,     5.87863200
         98592,      2366.2080,     5.91874100
        118352,      2840.4480,     5.88287100
        142064,      3409.5360,     5.88644400
        170456,      4090.9440,     6.18621800
        204568,      4909.6320,     6.54475400
        245440,      5890.5600,     6.90040000
        294528,      7068.6720,     6.93635600
        353496,      8483.9040,     6.99252600
        424216,     10181.1840,     7.11045200
        508976,     12215.4240,     6.80073500
        610792,     14659.0080,     6.77723400
        732992,     17591.8080,     6.77869600
        879632,     21111.1680,     6.79342100
       1055496,     25331.9040,     6.80431200
       1266616,     30398.7840,     6.78968400
       1519960,     36479.0400,     6.79180100
       1824056,     43777.3440,     6.79592900
       2188784,     52530.8160,     6.80649000
       2626624,     63038.9760,     7.01214300
       3151928,     75646.2720,     7.23007100
       3782272,     90774.5280,     7.52331000
       4538768,    108930.4320,     7.55823400
       5446584,    130718.0160,     7.55447600
       6535880,    156861.1200,     7.55140300
       7843056,    188233.3440,     7.55353300
       9411688,    225880.5120,     7.55090100
      11294088,    271058.1120,     7.55064500
      13552864,    325268.7360,     7.55136700
      16263416,    390321.9840,     7.55108500
      19516120,    468386.8800,     7.54972800
      23419448,    562066.7520,     7.55965600
      28103296,    674479.1040,     7.56514600
      33723976,    809375.4240,     7.56902200
      40468792,    971251.0080,     7.57289400
      48562592,   1165502.2080,     7.58261300
      58275048,   1398601.1520,     7.59142200


==> tikz_data/stream/u14.txt <==
            #N,      Size (kB),          cy/VL
           112,         2.6880,     2.92247600
           224,         5.3760,     2.54653300
           224,         5.3760,     2.53875400
           336,         8.0640,     2.47473900
           336,         8.0640,     2.47625600
           448,        10.7520,     2.39509000
           560,        13.4400,     2.31712900
           672,        16.1280,     2.30044700
           784,        18.8160,     2.29863900
          1008,        24.1920,     2.27356300
          1232,        29.5680,     2.25078000
          1456,        34.9440,     2.25040600
          1680,        40.3200,     2.24631800
          2128,        51.0720,     2.25065100
          2464,        59.1360,     4.92730000
          3024,        72.5760,     5.68127900
          3696,        88.7040,     6.19433600
          4368,       104.8320,     6.12527300
          5264,       126.3360,     6.09918400
          6384,       153.2160,     6.02145300
          7616,       182.7840,     6.03935000
          9184,       220.4160,     6.11966100
         10976,       263.4240,     5.93775900
         13216,       317.1840,     5.92806600
         15904,       381.6960,     5.95381600
         19040,       456.9600,     5.96867100
         22848,       548.3520,     5.95129800
         27440,       658.5600,     5.95412200
         33040,       792.9600,     5.96254300
         39648,       951.5520,     5.94026100
         47488,      1139.7120,     5.93643300
         57008,      1368.1920,     5.92807000
         68432,      1642.3680,     5.93711000
         82208,      1972.9920,     5.92969000
         98560,      2365.4400,     5.92757700
        118384,      2841.2160,     5.92203200
        142016,      3408.3840,     6.06532500
        170464,      4091.1360,     5.91655200
        204512,      4908.2880,     6.64646500
        245392,      5889.4080,     6.85788500
        294560,      7069.4400,     7.55827600
        353472,      8483.3280,     7.27857400
        424144,     10179.4560,     6.98437800
        509040,     12216.9600,     7.03486600
        610848,     14660.3520,     6.85899700
        733040,     17592.9600,     6.85353100
        879648,     21111.5520,     6.85880300
       1055488,     25331.7120,     6.85496500
       1266608,     30398.5920,     6.85242500
       1519952,     36478.8480,     6.85149400
       1824032,     43776.7680,     6.85368000
       2188816,     52531.5840,     6.85522900
       2626624,     63038.9760,     7.09472500
       3151904,     75645.6960,     7.35314000
       3782352,     90776.4480,     7.62024300
       4538800,    108931.2000,     7.64489200
       5446560,    130717.4400,     7.64343000
       6535872,    156860.9280,     7.64554300
       7843024,    188232.5760,     7.64744800
       9411696,    225880.7040,     7.64301900
      11294080,    271057.9200,     7.64025600
      13552896,    325269.5040,     7.64171300
      16263408,    390321.7920,     7.64300600
      19516112,    468386.6880,     7.64280600
      23419424,    562066.1760,     7.64798800
      28103264,    674478.3360,     7.65178000
      33723984,    809375.6160,     7.65500700
      40468736,    971249.6640,     7.65972500
      48562528,   1165500.6720,     7.67259800
      58275056,   1398601.3440,     7.68373200


==> tikz_data/stream/u15.txt <==
            #N,      Size (kB),          cy/VL
           120,         2.8800,     3.02587500
           240,         5.7600,     2.82020000
           240,         5.7600,     2.82131200
           240,         5.7600,     2.82145600
           360,         8.6400,     2.62620500
           480,        11.5200,     2.53728600
           480,        11.5200,     2.53894500
           600,        14.4000,     2.46088400
           840,        20.1600,     2.43136500
           960,        23.0400,     2.36953500
          1200,        28.8000,     2.34054500
          1440,        34.5600,     2.32617300
          1680,        40.3200,     2.31969900
          2040,        48.9600,     2.30269800
          2520,        60.4800,     4.03636400
          3000,        72.0000,     5.71735400
          3600,        86.4000,     6.30363400
          4440,       106.5600,     6.19491100
          5280,       126.7200,     6.08443300
          6360,       152.6400,     6.04941500
          7680,       184.3200,     6.00547100
          9120,       218.8800,     5.99823000
         11040,       264.9600,     5.95737200
         13200,       316.8000,     5.92243600
         15840,       380.1600,     5.93717800
         19080,       457.9200,     5.96139100
         22920,       550.0800,     5.92392400
         27480,       659.5200,     5.92606400
         33000,       792.0000,     5.93722400
         39600,       950.4000,     5.91700700
         47520,      1140.4800,     5.91419400
         57000,      1368.0000,     5.90437100
         68400,      1641.6000,     5.90628700
         82200,      1972.8000,     5.90179100
         98640,      2367.3600,     5.89881700
        118320,      2839.6800,     5.89293300
        141960,      3407.0400,     5.89331900
        170400,      4089.6000,     5.88704700
        204480,      4907.5200,     6.02559500
        245400,      5889.6000,     7.10850400
        294480,      7067.5200,     6.90609800
        353400,      8481.6000,     6.95506700
        424200,     10180.8000,     6.77264400
        509040,     12216.9600,     6.81148700
        610800,     14659.2000,     6.81725000
        732960,     17591.0400,     6.80610000
        879600,     21110.4000,     6.80712700
       1055520,     25332.4800,     6.82973100
       1266600,     30398.4000,     6.81971600
       1520040,     36480.9600,     6.82010700
       1824000,     43776.0000,     6.82475800
       2188800,     52531.2000,     6.82000300
       2626560,     63037.4400,     7.01989700
       3151920,     75646.0800,     7.26452500
       3782280,     90774.7200,     7.52941300
       4538760,    108930.2400,     7.56252900
       5446560,    130717.4400,     7.56239600
       6535920,    156862.0800,     7.55746400
       7843080,    188233.9200,     7.55909500
       9411720,    225881.2800,     7.55649500
      11294040,    271056.9600,     7.55990900
      13552920,    325270.0800,     7.55227700
      16263480,    390323.5200,     7.55508800
      19516200,    468388.8000,     7.55490800
      23419440,    562066.5600,     7.56406700
      28103280,    674478.7200,     7.56991800
      33723960,    809375.0400,     7.57025800
      40468800,    971251.2000,     7.57131000
      48562560,   1165501.4400,     7.58361900
      58275120,   1398602.8800,     7.59286300


==> tikz_data/stream/u16.txt <==
            #N,      Size (kB),          cy/VL
           128,         3.0720,     2.77811500
           128,         3.0720,     2.78735700
           256,         6.1440,     2.72547600
           256,         6.1440,     2.72843300
           384,         9.2160,     2.51643200
           384,         9.2160,     2.51263000
           512,        12.2880,     2.45610000
           640,        15.3600,     2.32854200
           768,        18.4320,     2.39836100
          1024,        24.5760,     2.34670900
          1152,        27.6480,     2.29436000
          1408,        33.7920,     2.28175600
          1664,        39.9360,     2.27217600
          2048,        49.1520,     2.28415300
          2560,        61.4400,     4.08176400
          3072,        73.7280,     5.41163300
          3584,        86.0160,     6.19684900
          4352,       104.4480,     6.09469100
          5248,       125.9520,     6.22138600
          6400,       153.6000,     6.06938700
          7680,       184.3200,     6.05610000
          9216,       221.1840,     6.23065600
         11008,       264.1920,     6.02239600
         13184,       316.4160,     5.99416600
         15872,       380.9280,     5.99308200
         19072,       457.7280,     6.01181100
         22912,       549.8880,     5.98843900
         27520,       660.4800,     5.98798800
         33024,       792.5760,     5.98454700
         39552,       949.2480,     5.96558700
         47488,      1139.7120,     5.98942900
         57088,      1370.1120,     5.97612600
         68480,      1643.5200,     5.98500400
         82176,      1972.2240,     5.98589000
         98560,      2365.4400,     5.98023500
        118272,      2838.5280,     5.97792200
        141952,      3406.8480,     6.21297900
        170368,      4088.8320,     5.99856100
        204544,      4909.0560,     6.17916100
        245376,      5889.0240,     6.28073000
        294528,      7068.6720,     7.03678900
        353408,      8481.7920,     7.27159000
        424192,     10180.6080,     6.89363900
        509056,     12217.3440,     6.80536800
        610816,     14659.5840,     6.77206300
        732928,     17590.2720,     6.78360800
        879616,     21110.7840,     6.79544000
       1055488,     25331.7120,     6.82255800
       1266688,     30400.5120,     6.79500500
       1520000,     36480.0000,     6.79950300
       1824000,     43776.0000,     6.80372300
       2188800,     52531.2000,     6.81707500
       2626560,     63037.4400,     6.94514100
       3151872,     75644.9280,     7.21517200
       3782272,     90774.5280,     7.59502400
       4538752,    108930.0480,     7.62842300
       5446528,    130716.6720,     7.62351600
       6535936,    156862.4640,     7.62062300
       7843072,    188233.7280,     7.61488800
       9411712,    225881.0880,     7.61399500
      11294080,    271057.9200,     7.61369600
      13552896,    325269.5040,     7.61514700
      16263424,    390322.1760,     7.61306100
      19516160,    468387.8400,     7.61388900
      23419392,    562065.4080,     7.62632800
      28103296,    674479.1040,     7.63688200
      33723904,    809373.6960,     7.62521200
      40468736,    971249.6640,     7.62760900
      48562560,   1165501.4400,     7.63374700
      58275072,   1398601.7280,     7.63699200


==> tikz_data/stream/u2.txt <==
            #N,      Size (kB),          cy/VL
           192,         4.6080,     2.89136000
           240,         5.7600,     2.81791200
           288,         6.9120,     2.75318900
           336,         8.0640,     2.51248000
           400,         9.6000,     2.48015000
           496,        11.9040,     2.44446700
           592,        14.2080,     2.42073400
           704,        16.8960,     2.39705600
           848,        20.3520,     2.37548200
          1024,        24.5760,     2.35665100
          1232,        29.5680,     2.33899000
          1488,        35.7120,     2.33247500
          1776,        42.6240,     2.32417200
          2144,        51.4560,     2.32202200
          2560,        61.4400,     3.92896400
          3088,        74.1120,     5.50848600
          3696,        88.7040,     6.15408400
          4432,       106.3680,     6.10101500
          5328,       127.8720,     6.18170000
          6400,       153.6000,     5.99692600
          7680,       184.3200,     6.02518600
          9216,       221.1840,     6.20265000
         11056,       265.3440,     6.01548100
         13264,       318.3360,     5.96843000
         15920,       382.0800,     6.21381700
         19120,       458.8800,     6.25106800
         22944,       550.6560,     6.20557600
         27520,       660.4800,     6.20869100
         33040,       792.9600,     6.21255400
         39648,       951.5520,     6.18946300
         47568,      1141.6320,     6.19969200
         57088,      1370.1120,     6.19620900
         68512,      1644.2880,     6.19922600
         82208,      1972.9920,     6.19994300
         98656,      2367.7440,     6.19491700
        118384,      2841.2160,     6.19338100
        142064,      3409.5360,     6.18971400
        170480,      4091.5200,     6.37346200
        204576,      4909.8240,     7.02802200
        245488,      5891.7120,     7.34668500
        294592,      7070.2080,     7.28758800
        353504,      8484.0960,     7.33506400
        424208,     10180.9920,     7.33012000
        509056,     12217.3440,     7.25921300
        610864,     14660.7360,     6.97041100
        733040,     17592.9600,     6.95004200
        879648,     21111.5520,     6.95222000
       1055584,     25334.0160,     6.93955300
       1266704,     30400.8960,     6.94379700
       1520048,     36481.1520,     6.94616400
       1824048,     43777.1520,     6.94154200
       2188864,     52532.7360,     6.94993900
       2626640,     63039.3600,     7.24929900
       3151968,     75647.2320,     7.43447400
       3782368,     90776.8320,     7.78161900
       4538848,    108932.3520,     7.82256200
       5446608,    130718.5920,     7.81549500
       6535936,    156862.4640,     7.81635700
       7843120,    188234.8800,     7.81508400
       9411744,    225881.8560,     7.81358400
      11294096,    271058.3040,     7.81471100
      13552928,    325270.2720,     7.81766300
      16263504,    390324.0960,     7.81487300
      19516208,    468388.9920,     7.81638800
      23419456,    562066.9440,     7.82325600
      28103344,    674480.2560,     7.82790000
      33724016,    809376.3840,     7.83218800
      40468832,    971251.9680,     7.82915200
      48562592,   1165502.2080,     7.84955000
      58275120,   1398602.8800,     7.85778500


==> tikz_data/stream/u3.txt <==
            #N,      Size (kB),          cy/VL
           192,         4.6080,     2.59039100
           240,         5.7600,     2.54940700
           288,         6.9120,     2.51349800
           336,         8.0640,     2.51346000
           408,         9.7920,     2.47341700
           480,        11.5200,     2.46972800
           576,        13.8240,     2.50020500
           696,        16.7040,     2.44851700
           840,        20.1600,     2.43388600
          1032,        24.7680,     2.44028500
          1224,        29.3760,     2.43405400
          1488,        35.7120,     2.41683000
          1776,        42.6240,     2.42601500
          2136,        51.2640,     2.41866700
          2568,        61.6320,     4.08319000
          3072,        73.7280,     5.37091100
          3696,        88.7040,     6.13127100
          4440,       106.5600,     6.06428000
          5328,       127.8720,     6.14674900
          6384,       153.2160,     5.98350000
          7680,       184.3200,     6.00012100
          9216,       221.1840,     6.15737100
         11064,       265.5360,     5.97388800
         13272,       318.5280,     5.93481600
         15912,       381.8880,     6.17060100
         19104,       458.4960,     6.19809800
         22944,       550.6560,     6.16625400
         27528,       660.6720,     6.16892100
         33024,       792.5760,     6.17175800
         39648,       951.5520,     6.14988900
         47568,      1141.6320,     6.15996000
         57072,      1369.7280,     6.15831800
         68496,      1643.9040,     6.16200300
         82200,      1972.8000,     6.15978800
         98640,      2367.3600,     6.15616600
        118392,      2841.4080,     6.15091100
        142056,      3409.3440,     6.15222700
        170472,      4091.3280,     6.26960600
        204576,      4909.8240,     6.79978600
        245496,      5891.9040,     6.71447800
        294576,      7069.8240,     7.05911900
        353496,      8483.9040,     7.28739900
        424200,     10180.8000,     7.50813600
        509040,     12216.9600,     6.96240900
        610872,     14660.9280,     6.91472200
        733032,     17592.7680,     6.91134200
        879648,     21111.5520,     6.91012900
       1055568,     25333.6320,     6.90949300
       1266696,     30400.7040,     6.90636200
       1520040,     36480.9600,     6.90794700
       1824048,     43777.1520,     6.91055200
       2188872,     52532.9280,     6.91143900
       2626632,     63039.1680,     7.18412700
       3151968,     75647.2320,     7.44190700
       3782352,     90776.4480,     7.75976000
       4538832,    108931.9680,     7.79179000
       5446608,    130718.5920,     7.79285500
       6535920,    156862.0800,     7.79070700
       7843128,    188235.0720,     7.79167800
       9411744,    225881.8560,     7.78973200
      11294088,    271058.1120,     7.79060100
      13552920,    325270.0800,     7.79240300
      16263504,    390324.0960,     7.78910000
      19516200,    468388.8000,     7.78884000
      23419464,    562067.1360,     7.80034200
      28103352,    674480.4480,     7.80956600
      33724008,    809376.1920,     7.80647500
      40468824,    971251.7760,     7.80788700
      48562584,   1165502.0160,     7.81917100
      58275120,   1398602.8800,     7.83243200


==> tikz_data/stream/u4.txt <==
            #N,      Size (kB),          cy/VL
           192,         4.6080,     2.54776000
           224,         5.3760,     2.47765200
           288,         6.9120,     2.44689600
           320,         7.6800,     2.41939100
           384,         9.2160,     2.37729400
           480,        11.5200,     2.30575400
           576,        13.8240,     2.35546000
           704,        16.8960,     2.30916300
           832,        19.9680,     2.28609400
          1024,        24.5760,     2.28512500
          1216,        29.1840,     2.25249100
          1472,        35.3280,     2.25576500
          1760,        42.2400,     2.24737500
          2144,        51.4560,     2.24657000
          2560,        61.4400,     3.86684000
          3072,        73.7280,     5.34427800
          3680,        88.3200,     6.17034100
          4416,       105.9840,     6.08919700
          5312,       127.4880,     6.15831500
          6400,       153.6000,     5.99099300
          7680,       184.3200,     6.00932600
          9216,       221.1840,     6.16576600
         11040,       264.9600,     5.98223000
         13248,       317.9520,     5.91401800
         15904,       381.6960,     6.13780500
         19104,       458.4960,     6.16903400
         22944,       550.6560,     6.13512100
         27520,       660.4800,     6.14083900
         33024,       792.5760,     6.13836000
         39648,       951.5520,     6.12183700
         47552,      1141.2480,     6.13229100
         57088,      1370.1120,     6.12828100
         68512,      1644.2880,     6.13536300
         82208,      1972.9920,     6.13131900
         98656,      2367.7440,     6.12981800
        118368,      2840.8320,     6.12409400
        142048,      3409.1520,     6.12602900
        170464,      4091.1360,     6.24421500
        204576,      4909.8240,     6.17743300
        245472,      5891.3280,     6.53279400
        294592,      7070.2080,     7.70027500
        353504,      8484.0960,     7.02409300
        424192,     10180.6080,     6.92408700
        509056,     12217.3440,     6.94305500
        610848,     14660.3520,     6.89015600
        733024,     17592.5760,     6.88346400
        879648,     21111.5520,     6.89127900
       1055584,     25334.0160,     6.88282100
       1266688,     30400.5120,     6.88031500
       1520032,     36480.7680,     6.88464000
       1824032,     43776.7680,     6.88301500
       2188864,     52532.7360,     6.88423700
       2626624,     63038.9760,     7.18656000
       3151968,     75647.2320,     7.39187800
       3782368,     90776.8320,     7.72251600
       4538848,    108932.3520,     7.75935200
       5446592,    130718.2080,     7.76046000
       6535936,    156862.4640,     7.75601200
       7843104,    188234.4960,     7.75590400
       9411744,    225881.8560,     7.75443000
      11294080,    271057.9200,     7.75210700
      13552928,    325270.2720,     7.75145700
      16263488,    390323.7120,     7.75450000
      19516192,    468388.6080,     7.75486900
      23419456,    562066.9440,     7.76241400
      28103328,    674479.8720,     7.76599800
      33724000,    809376.0000,     7.76713100
      40468832,    971251.9680,     7.77364600
      48562592,   1165502.2080,     7.78556200
      58275104,   1398602.4960,     7.79724300


==> tikz_data/stream/u5.txt <==
            #N,      Size (kB),          cy/VL
           200,         4.8000,     2.32663700
           240,         5.7600,     2.34972600
           280,         6.7200,     2.27690800
           320,         7.6800,     2.24227200
           400,         9.6000,     2.22215700
           480,        11.5200,     2.19812800
           560,        13.4400,     2.31173300
           680,        16.3200,     2.18951100
           840,        20.1600,     2.19825600
          1000,        24.0000,     2.19134100
          1240,        29.7600,     2.18835400
          1480,        35.5200,     2.18399200
          1760,        42.2400,     2.18739100
          2120,        50.8800,     2.21545700
          2560,        61.4400,     3.88653500
          3080,        73.9200,     5.45480900
          3680,        88.3200,     6.18677700
          4440,       106.5600,     6.08085000
          5320,       127.6800,     6.16701800
          6400,       153.6000,     5.97555600
          7680,       184.3200,     5.99962500
          9200,       220.8000,     5.99695100
         11040,       264.9600,     5.96945800
         13240,       317.7600,     5.90796700
         15920,       382.0800,     6.14247600
         19120,       458.8800,     6.18846900
         22920,       550.0800,     6.14058000
         27520,       660.4800,     6.14603200
         33040,       792.9600,     6.14380400
         39640,       951.3600,     6.12324500
         47560,      1141.4400,     6.13940600
         57080,      1369.9200,     6.13344300
         68480,      1643.5200,     6.13869400
         82200,      1972.8000,     6.13529300
         98640,      2367.3600,     6.13328700
        118360,      2840.6400,     6.12719000
        142040,      3408.9600,     6.12868800
        170480,      4091.5200,     6.18093100
        204560,      4909.4400,     6.82875200
        245480,      5891.5200,     6.97173600
        294560,      7069.4400,     6.95250700
        353480,      8483.5200,     7.22600500
        424200,     10180.8000,     7.16868400
        509040,     12216.9600,     6.92194500
        610840,     14660.1600,     6.90202900
        733040,     17592.9600,     6.90279000
        879640,     21111.3600,     6.90818300
       1055560,     25333.4400,     6.89888700
       1266680,     30400.3200,     6.89924400
       1520040,     36480.9600,     6.90550800
       1824040,     43776.9600,     6.90385000
       2188840,     52532.1600,     6.90177100
       2626640,     63039.3600,     7.15991200
       3151960,     75647.0400,     7.43241800
       3782360,     90776.6400,     7.73716200
       4538840,    108932.1600,     7.76838000
       5446600,    130718.4000,     7.76777600
       6535920,    156862.0800,     7.76749800
       7843120,    188234.8800,     7.77141700
       9411720,    225881.2800,     7.76425400
      11294080,    271057.9200,     7.76401400
      13552920,    325270.0800,     7.76931000
      16263480,    390323.5200,     7.76773400
      19516200,    468388.8000,     7.76422300
      23419440,    562066.5600,     7.77069600
      28103320,    674479.6800,     7.78067100
      33724000,    809376.0000,     7.78128200
      40468800,    971251.2000,     7.78311200
      48562600,   1165502.4000,     7.79661200
      58275120,   1398602.8800,     7.80589300


==> tikz_data/stream/u6.txt <==
            #N,      Size (kB),          cy/VL
           192,         4.6080,     2.40541100
           240,         5.7600,     2.34222900
           288,         6.9120,     2.33711500
           336,         8.0640,     2.24152800
           384,         9.2160,     2.27342300
           480,        11.5200,     2.21614800
           576,        13.8240,     2.29134800
           672,        16.1280,     2.19840200
           816,        19.5840,     2.20817100
          1008,        24.1920,     2.18622800
          1200,        28.8000,     2.18312100
          1488,        35.7120,     2.17628000
          1776,        42.6240,     2.17073800
          2112,        50.6880,     2.19705100
          2544,        61.0560,     3.88073000
          3072,        73.7280,     5.31946600
          3696,        88.7040,     6.15460000
          4416,       105.9840,     6.07650000
          5328,       127.8720,     6.13421700
          6384,       153.2160,     5.99178300
          7680,       184.3200,     6.00588000
          9216,       221.1840,     6.15207500
         11040,       264.9600,     5.97440300
         13248,       317.9520,     5.90573500
         15888,       381.3120,     6.07092000
         19104,       458.4960,     6.10223800
         22944,       550.6560,     6.06445600
         27504,       660.0960,     6.07018900
         33024,       792.5760,     6.06922400
         39648,       951.5520,     6.05308000
         47568,      1141.6320,     6.05933000
         57072,      1369.7280,     6.05769900
         68496,      1643.9040,     6.05923700
         82176,      1972.2240,     6.05949900
         98640,      2367.3600,     6.05521100
        118368,      2840.8320,     6.05057600
        142032,      3408.7680,     6.05205700
        170448,      4090.7520,     6.13708900
        204576,      4909.8240,     6.40686100
        245472,      5891.3280,     6.62785300
        294576,      7069.8240,     7.00480300
        353472,      8483.3280,     7.45153000
        424176,     10180.2240,     6.84858400
        509040,     12216.9600,     6.90946200
        610848,     14660.3520,     6.85490000
        733008,     17592.1920,     6.83121800
        879648,     21111.5520,     6.82618900
       1055568,     25333.6320,     6.83035600
       1266672,     30400.1280,     6.83306300
       1520016,     36480.3840,     6.83172800
       1824048,     43777.1520,     6.83030300
       2188848,     52532.3520,     6.82312100
       2626608,     63038.5920,     7.12475600
       3151968,     75647.2320,     7.33619100
       3782352,     90776.4480,     7.66290900
       4538832,    108931.9680,     7.70038600
       5446608,    130718.5920,     7.70180600
       6535920,    156862.0800,     7.69693600
       7843104,    188234.4960,     7.69778000
       9411744,    225881.8560,     7.69516000
      11294064,    271057.5360,     7.69857900
      13552896,    325269.5040,     7.69500600
      16263504,    390324.0960,     7.69470300
      19516176,    468388.2240,     7.69275800
      23419440,    562066.5600,     7.70276200
      28103328,    674479.8720,     7.70222400
      33723984,    809375.6160,     7.71041900
      40468800,    971251.2000,     7.71351800
      48562560,   1165501.4400,     7.72838800
      58275120,   1398602.8800,     7.74231700


==> tikz_data/stream/u7.txt <==
            #N,      Size (kB),          cy/VL
           168,         4.0320,     2.55864500
           224,         5.3760,     2.42283000
           280,         6.7200,     2.35743200
           336,         8.0640,     2.32415000
           392,         9.4080,     2.26789900
           448,        10.7520,     2.23633200
           560,        13.4400,     2.22316600
           672,        16.1280,     2.21661000
           840,        20.1600,     2.19300700
          1008,        24.1920,     2.20092700
          1232,        29.5680,     2.21307100
          1456,        34.9440,     2.20089100
          1736,        41.6640,     2.20317300
          2128,        51.0720,     2.19783500
          2520,        60.4800,     3.80096400
          3080,        73.9200,     5.47835900
          3696,        88.7040,     6.17203000
          4424,       106.1760,     6.08483000
          5320,       127.6800,     6.15662400
          6384,       153.2160,     5.98460200
          7672,       184.1280,     6.00375900
          9184,       220.4160,     5.99651800
         11032,       264.7680,     5.97172600
         13272,       318.5280,     5.91572400
         15904,       381.6960,     6.07911600
         19096,       458.3040,     6.11457900
         22904,       549.6960,     6.07800900
         27496,       659.9040,     6.08272700
         33040,       792.9600,     6.08104900
         39648,       951.5520,     6.06293900
         47544,      1141.0560,     6.07170500
         57064,      1369.5360,     6.06798000
         68488,      1643.7120,     6.07277500
         82208,      1972.9920,     6.07353200
         98616,      2366.7840,     6.06752400
        118384,      2841.2160,     6.06476000
        142016,      3408.3840,     6.08324600
        170464,      4091.1360,     6.40974700
        204568,      4909.6320,     6.68228800
        245448,      5890.7520,     7.28580400
        294560,      7069.4400,     6.73551700
        353472,      8483.3280,     7.65488800
        424200,     10180.8000,     7.00760500
        509040,     12216.9600,     6.85661300
        610848,     14660.3520,     6.85706400
        733040,     17592.9600,     6.84943800
        879648,     21111.5520,     6.85104400
       1055544,     25333.0560,     6.83756600
       1266664,     30399.9360,     6.84322800
       1520008,     36480.1920,     6.84136100
       1824032,     43776.7680,     6.84110800
       2188872,     52532.9280,     6.84483200
       2626624,     63038.9760,     7.11287100
       3151960,     75647.0400,     7.36525400
       3782352,     90776.4480,     7.67880000
       4538800,    108931.2000,     7.71222200
       5446616,    130718.7840,     7.71281700
       6535928,    156862.2720,     7.71159700
       7843080,    188233.9200,     7.71226000
       9411752,    225882.0480,     7.71093400
      11294080,    271057.9200,     7.71273300
      13552896,    325269.5040,     7.70637000
      16263464,    390323.1360,     7.70965100
      19516168,    468388.0320,     7.70740300
      23419424,    562066.1760,     7.72042200
      28103320,    674479.6800,     7.72800300
      33723984,    809375.6160,     7.72822700
      40468792,    971251.0080,     7.72851300
      48562584,   1165502.0160,     7.74199200
      58275112,   1398602.6880,     7.74982000


==> tikz_data/stream/u8.txt <==
            #N,      Size (kB),          cy/VL
           192,         4.6080,     2.41654300
           192,         4.6080,     2.41447800
           256,         6.1440,     2.37813400
           320,         7.6800,     2.32859700
           384,         9.2160,     2.25294700
           448,        10.7520,     2.25093400
           576,        13.8240,     2.30114600
           704,        16.8960,     2.19265800
           832,        19.9680,     2.20845200
          1024,        24.5760,     2.16202700
          1216,        29.1840,     2.15014900
          1472,        35.3280,     2.15177000
          1728,        41.4720,     2.12140800
          2112,        50.6880,     2.14566700
          2560,        61.4400,     3.92646100
          3072,        73.7280,     5.35837000
          3648,        87.5520,     6.29549700
          4416,       105.9840,     6.09452900
          5312,       127.4880,     6.15918800
          6400,       153.6000,     5.97469800
          7680,       184.3200,     5.99883000
          9216,       221.1840,     6.16522000
         11008,       264.1920,     5.94885100
         13248,       317.9520,     5.90102400
         15872,       380.9280,     5.99499800
         19072,       457.7280,     6.01053600
         22912,       549.8880,     5.99406000
         27520,       660.4800,     5.99445600
         33024,       792.5760,     5.99482200
         39616,       950.7840,     5.97679500
         47552,      1141.2480,     5.98728000
         57088,      1370.1120,     5.98291200
         68480,      1643.5200,     5.98727100
         82176,      1972.2240,     5.98903400
         98624,      2366.9760,     5.98297600
        118336,      2840.0640,     5.98362600
        142016,      3408.3840,     5.97714100
        170432,      4090.3680,     5.97614600
        204544,      4909.0560,     6.13630100
        245440,      5890.5600,     6.86755800
        294592,      7070.2080,     6.42116600
        353472,      8483.3280,     7.06138100
        424192,     10180.6080,     6.82110300
        509056,     12217.3440,     6.98537600
        610816,     14659.5840,     6.79514300
        732992,     17591.8080,     6.79149400
        879616,     21110.7840,     6.80146000
       1055552,     25333.2480,     6.82663300
       1266688,     30400.5120,     6.80538100
       1520000,     36480.0000,     6.80578900
       1824000,     43776.0000,     6.81351400
       2188864,     52532.7360,     6.81933800
       2626624,     63038.9760,     7.00014100
       3151936,     75646.4640,     7.25913200
       3782336,     90776.0640,     7.52694300
       4538816,    108931.5840,     7.55411900
       5446592,    130718.2080,     7.55119700
       6535936,    156862.4640,     7.54878400
       7843072,    188233.7280,     7.54767500
       9411712,    225881.0880,     7.55054600
      11294080,    271057.9200,     7.55021300
      13552896,    325269.5040,     7.54542900
      16263488,    390323.7120,     7.54630500
      19516160,    468387.8400,     7.54883600
      23419456,    562066.9440,     7.55929800
      28103296,    674479.1040,     7.56017800
      33723968,    809375.2320,     7.56370100
      40468800,    971251.2000,     7.56337600
      48562560,   1165501.4400,     7.58469800
      58275072,   1398601.7280,     7.59390400


==> tikz_data/stream/u9.txt <==
            #N,      Size (kB),          cy/VL
           144,         3.4560,     2.55715100
           216,         5.1840,     2.47080600
           288,         6.9120,     2.29325400
           288,         6.9120,     2.29470700
           360,         8.6400,     2.28404900
           432,        10.3680,     2.26109200
           576,        13.8240,     2.29432700
           648,        15.5520,     2.19150100
           792,        19.0080,     2.17707000
          1008,        24.1920,     2.16731600
          1224,        29.3760,     2.16709800
          1440,        34.5600,     2.17053400
          1728,        41.4720,     2.15236400
          2088,        50.1120,     2.13971600
          2520,        60.4800,     3.80400700
          3024,        72.5760,     5.41083000
          3672,        88.1280,     6.18458700
          4392,       105.4080,     6.11286000
          5328,       127.8720,     6.11014000
          6336,       152.0640,     5.93281400
          7632,       183.1680,     5.99794500
          9216,       221.1840,     6.17007300
         11016,       264.3840,     5.94262300
         13248,       317.9520,     5.88128500
         15912,       381.8880,     5.96243900
         19080,       457.9200,     6.00053900
         22896,       549.5040,     5.96150600
         27504,       660.0960,     5.96585100
         32976,       791.4240,     5.96018900
         39600,       950.4000,     5.94220700
         47520,      1140.4800,     5.95318400
         57024,      1368.5760,     5.95261400
         68472,      1643.3280,     5.95462000
         82152,      1971.6480,     5.95399600
         98640,      2367.3600,     5.95264100
        118368,      2840.8320,     5.94383200
        142056,      3409.3440,     6.06942400
        170424,      4090.1760,     6.48190500
        204552,      4909.2480,     6.28779000
        245448,      5890.7520,     7.32809600
        294552,      7069.2480,     7.57264400
        353448,      8482.7520,     6.98446300
        424152,     10179.6480,     7.25763100
        509040,     12216.9600,     6.80462700
        610848,     14660.3520,     6.78004900
        733032,     17592.7680,     6.78510300
        879624,     21110.9760,     6.79680600
       1055520,     25332.4800,     6.82882000
       1266696,     30400.7040,     6.79820100
       1519992,     36479.8080,     6.80454100
       1824048,     43777.1520,     6.80933300
       2188872,     52532.9280,     6.81485500
       2626632,     63039.1680,     7.02889400
       3151944,     75646.6560,     7.21997200
       3782304,     90775.2960,     7.51746100
       4538808,    108931.3920,     7.54678900
       5446584,    130718.0160,     7.54155700
       6535872,    156860.9280,     7.54271300
       7843104,    188234.4960,     7.54049900
       9411696,    225880.7040,     7.54052900
      11294064,    271057.5360,     7.53959800
      13552920,    325270.0800,     7.53682400
      16263504,    390324.0960,     7.53901500
      19516176,    468388.2240,     7.53946600
      23419440,    562066.5600,     7.55060200
      28103328,    674479.8720,     7.55684800
      33724008,    809376.1920,     7.55948200
      40468824,    971251.7760,     7.56094400
      48562560,   1165501.4400,     7.57770700
      58275072,   1398601.7280,     7.58649200


==> tikz_data/stream_unaligned/u1.txt <==
            #N,      Size (kB),          cy/VL
           200,         4.8000,     6.08555400
           240,         5.7600,     4.58796400
           288,         6.9120,     4.25502000
           344,         8.2560,     4.13996500
           408,         9.7920,     5.24051200
           496,        11.9040,     3.69739400
           592,        14.2080,     3.58531100
           712,        17.0880,     3.46429800
           856,        20.5440,     3.36320000
          1032,        24.7680,     3.28978700
          1240,        29.7600,     3.80456500
          1488,        35.7120,     4.56462300
          1784,        42.8160,     3.12731900
          2144,        51.4560,     3.48528700
          2568,        61.6320,     5.70287700
          3088,        74.1120,     5.76818100
          3704,        88.8960,     6.49570700
          4440,       106.5600,     6.25508400
          5336,       128.0640,     6.13141100
          6400,       153.6000,     5.96727400
          7680,       184.3200,     6.14633700
          9216,       221.1840,     6.02966900
         11064,       265.5360,     6.89980500
         13272,       318.5280,     5.87318400
         15928,       382.2720,     6.17163500
         19120,       458.8800,     6.19266900
         22944,       550.6560,     6.19168500
         27528,       660.6720,     6.17516000
         33040,       792.9600,     6.17182700
         39648,       951.5520,     6.14576400
         47576,      1141.8240,     6.16458000
         57088,      1370.1120,     6.16286100
         68512,      1644.2880,     6.16633400
         82216,      1973.1840,     6.17527500
         98656,      2367.7440,     6.16439200
        118392,      2841.4080,     6.16213500
        142064,      3409.5360,     6.15527300
        170480,      4091.5200,     6.15610200
        204576,      4909.8240,     6.53255000
        245496,      5891.9040,     7.40085500
        294592,      7070.2080,     6.99048100
        353512,      8484.2880,     7.56164600
        424216,     10181.1840,     7.68603500
        509056,     12217.3440,     7.20926700
        610872,     14660.9280,     7.20271400
        733048,     17593.1520,     7.20626300
        879656,     21111.7440,     7.20582600
       1055584,     25334.0160,     7.19752100
       1266704,     30400.8960,     7.20456500
       1520048,     36481.1520,     7.20589200
       1824056,     43777.3440,     7.19627200
       2188872,     52532.9280,     7.20188600
       2626648,     63039.5520,     7.47376200
       3151976,     75647.4240,     7.64274500
       3782368,     90776.8320,     7.94661300
       4538848,    108932.3520,     7.98518900
       5446616,    130718.7840,     7.98602400
       6535936,    156862.4640,     7.98659800
       7843128,    188235.0720,     7.98488400
       9411752,    225882.0480,     7.98783400
      11294104,    271058.4960,     7.98071700
      13552928,    325270.2720,     7.98347100
      16263512,    390324.2880,     7.99018500
      19516216,    468389.1840,     7.98082300
      23419464,    562067.1360,     7.98470900
      28103352,    674480.4480,     7.99870300
      33724024,    809376.5760,     7.99596100
      40468832,    971251.9680,     7.99621400
      48562600,   1165502.4000,     8.01352200
      58275120,   1398602.8800,     8.03108700


==> tikz_data/stream_unaligned/u10.txt <==
            #N,      Size (kB),          cy/VL
           160,         3.8400,     2.55953700
           240,         5.7600,     2.43903700
           240,         5.7600,     2.43796300
           320,         7.6800,     2.53760400
           400,         9.6000,     3.01642100
           480,        11.5200,     2.30727400
           560,        13.4400,     2.27962900
           640,        15.3600,     2.30980800
           800,        19.2000,     3.13769600
           960,        23.0400,     2.25536500
          1200,        28.8000,     2.62261300
          1440,        34.5600,     2.40298800
          1760,        42.2400,     2.22798900
          2080,        49.9200,     2.91493500
          2560,        61.4400,     4.93411200
          3040,        72.9600,     5.49221000
          3680,        88.3200,     6.21474900
          4400,       105.6000,     6.14743000
          5280,       126.7200,     6.05174700
          6400,       153.6000,     5.96683100
          7680,       184.3200,     6.11186400
          9200,       220.8000,     5.99044600
         11040,       264.9600,     6.47528300
         13200,       316.8000,     6.11569300
         15920,       382.0800,     6.17688500
         19120,       458.8800,     6.18731400
         22880,       549.1200,     6.18353700
         27520,       660.4800,     6.17630200
         33040,       792.9600,     6.17054300
         39600,       950.4000,     6.14967700
         47520,      1140.4800,     6.16458500
         57040,      1368.9600,     6.15990000
         68480,      1643.5200,     6.16385200
         82160,      1971.8400,     6.16334200
         98640,      2367.3600,     6.16043100
        118320,      2839.6800,     6.15297400
        142000,      3408.0000,     6.15315000
        170480,      4091.5200,     6.32068200
        204560,      4909.4400,     6.36445600
        245440,      5890.5600,     7.24136400
        294560,      7069.4400,     7.27534400
        353440,      8482.5600,     7.38297600
        424160,     10179.8400,     7.37256400
        509040,     12216.9600,     7.29977300
        610800,     14659.2000,     7.29761400
        733040,     17592.9600,     7.29870500
        879600,     21110.4000,     7.29704600
       1055520,     25332.4800,     7.29084900
       1266640,     30399.3600,     7.29373900
       1520000,     36480.0000,     7.29623000
       1824000,     43776.0000,     7.29552800
       2188800,     52531.2000,     7.29990600
       2626640,     63039.3600,     7.54584300
       3151920,     75646.0800,     7.76981100
       3782320,     90775.6800,     8.03978200
       4538800,    108931.2000,     8.06657900
       5446560,    130717.4400,     8.06513900
       6535920,    156862.0800,     8.06975700
       7843120,    188234.8800,     8.06644000
       9411680,    225880.3200,     8.06836400
      11294080,    271057.9200,     8.06928900
      13552880,    325269.1200,     8.07095100
      16263440,    390322.5600,     8.06954900
      19516160,    468387.8400,     8.07009400
      23419440,    562066.5600,     8.07756700
      28103280,    674478.7200,     8.09145400
      33724000,    809376.0000,     8.08609800
      40468800,    971251.2000,     8.08533000
      48562560,   1165501.4400,     8.09833800
      58275120,   1398602.8800,     8.10707800


==> tikz_data/stream_unaligned/u11.txt <==
            #N,      Size (kB),          cy/VL
           176,         4.2240,     2.64929300
           176,         4.2240,     2.65170200
           264,         6.3360,     2.45703800
           264,         6.3360,     2.45710800
           352,         8.4480,     2.48601500
           440,        10.5600,     2.38448500
           528,        12.6720,     2.35833900
           704,        16.8960,     2.33820000
           792,        19.0080,     2.45594800
           968,        23.2320,     2.30116600
          1232,        29.5680,     2.52461500
          1408,        33.7920,     2.26663800
          1760,        42.2400,     2.24930100
          2112,        50.6880,     2.72074700
          2552,        61.2480,     6.52352500
          3080,        73.9200,     5.38930300
          3696,        88.7040,     6.20604800
          4400,       105.6000,     6.12144300
          5280,       126.7200,     6.04975900
          6336,       152.0640,     5.98715800
          7656,       183.7440,     6.28915000
          9152,       219.6480,     5.97749000
         11000,       264.0000,     6.00217900
         13200,       316.8000,     6.07843500
         15928,       382.2720,     6.08256200
         19096,       458.3040,     6.09267900
         22880,       549.1200,     6.09375900
         27456,       658.9440,     6.08185500
         33000,       792.0000,     6.08040900
         39600,       950.4000,     6.05705100
         47520,      1140.4800,     6.07110200
         57024,      1368.5760,     6.06821800
         68464,      1643.1360,     6.07066200
         82192,      1972.6080,     6.06837000
         98648,      2367.5520,     6.06715000
        118360,      2840.6400,     6.06473900
        142032,      3408.7680,     6.06187300
        170456,      4090.9440,     6.05761400
        204512,      4908.2880,     6.33304900
        245432,      5890.3680,     6.61886400
        294536,      7068.8640,     7.30397800
        353496,      8483.9040,     8.06151100
        424160,     10179.8400,     7.49719800
        508992,     12215.8080,     7.28804900
        610808,     14659.3920,     7.28304400
        733040,     17592.9600,     7.28181500
        879648,     21111.5520,     7.28477400
       1055560,     25333.4400,     7.27767700
       1266672,     30400.1280,     7.27619700
       1520024,     36480.5760,     7.27947000
       1823976,     43775.4240,     7.28086900
       2188824,     52531.7760,     7.28731600
       2626624,     63038.9760,     7.56006400
       3151896,     75645.5040,     7.76256100
       3782328,     90775.8720,     8.06877400
       4538776,    108930.6240,     8.10094400
       5446584,    130718.0160,     8.10148100
       6535936,    156862.4640,     8.10108500
       7843088,    188234.1120,     8.09730100
       9411688,    225880.5120,     8.10542100
      11294096,    271058.3040,     8.09737700
      13552880,    325269.1200,     8.09518800
      16263456,    390322.9440,     8.09845400
      19516200,    468388.8000,     8.10151200
      23419440,    562066.5600,     8.11360800
      28103328,    674479.8720,     8.11357500
      33723976,    809375.4240,     8.11296900
      40468824,    971251.7760,     8.11652400
      48562536,   1165500.8640,     8.13178200
      58275096,   1398602.3040,     8.13849400


==> tikz_data/stream_unaligned/u12.txt <==
            #N,      Size (kB),          cy/VL
           192,         4.6080,     2.60931200
           192,         4.6080,     2.60952300
           288,         6.9120,     2.52133400
           288,         6.9120,     2.52103300
           384,         9.2160,     2.52459700
           480,        11.5200,     2.37141300
           576,        13.8240,     2.32184300
           672,        16.1280,     2.27887000
           768,        18.4320,     2.51953600
           960,        23.0400,     2.26768500
          1152,        27.6480,     2.25874700
          1440,        34.5600,     2.41040900
          1728,        41.4720,     2.23795900
          2112,        50.6880,     2.55988400
          2496,        59.9040,     4.82395200
          3072,        73.7280,     5.31070700
          3648,        87.5520,     6.19498800
          4416,       105.9840,     6.08738400
          5280,       126.7200,     6.06709500
          6336,       152.0640,     5.99005200
          7680,       184.3200,     6.11150800
          9216,       221.1840,     5.94932800
         11040,       264.9600,     6.16623100
         13248,       317.9520,     5.89260600
         15840,       380.1600,     6.14714500
         19104,       458.4960,     6.15219400
         22944,       550.6560,     6.13434000
         27456,       658.9440,     6.13497700
         33024,       792.5760,     6.12873200
         39648,       951.5520,     6.11027300
         47520,      1140.4800,     6.12460200
         57024,      1368.5760,     6.11922500
         68448,      1642.7520,     6.12279500
         82176,      1972.2240,     6.12418000
         98592,      2366.2080,     6.11791100
        118368,      2840.8320,     6.11470400
        141984,      3407.6160,     6.11275200
        170400,      4089.6000,     6.11165600
        204576,      4909.8240,     6.18108500
        245472,      5891.3280,     7.26133200
        294528,      7068.6720,     7.24704400
        353472,      8483.3280,     7.76971900
        424128,     10179.0720,     7.65041500
        508992,     12215.8080,     7.62921000
        610848,     14660.3520,     7.61221500
        732960,     17591.0400,     7.61199200
        879648,     21111.5520,     7.60950000
       1055520,     25332.4800,     7.60663700
       1266624,     30398.9760,     7.61206000
       1519968,     36479.2320,     7.61260900
       1824000,     43776.0000,     7.60986800
       2188800,     52531.2000,     7.61918600
       2626560,     63037.4400,     7.86552100
       3151968,     75647.2320,     8.08140200
       3782304,     90775.2960,     8.37616500
       4538784,    108930.8160,     8.40573500
       5446560,    130717.4400,     8.40671700
       6535872,    156860.9280,     8.40680400
       7843104,    188234.4960,     8.40815900
       9411744,    225881.8560,     8.40471800
      11294016,    271056.3840,     8.40324300
      13552896,    325269.5040,     8.39922600
      16263456,    390322.9440,     8.39964600
      19516128,    468387.0720,     8.40688600
      23419392,    562065.4080,     8.41420800
      28103328,    674479.8720,     8.42253800
      33723936,    809374.4640,     8.42476000
      40468800,    971251.2000,     8.42767700
      48562560,   1165501.4400,     8.43555000
      58275072,   1398601.7280,     8.44442500


==> tikz_data/stream_unaligned/u13.txt <==
            #N,      Size (kB),          cy/VL
           104,         2.4960,     2.90033100
           208,         4.9920,     2.53751400
           208,         4.9920,     2.53948300
           312,         7.4880,     2.30497100
           312,         7.4880,     2.30153700
           416,         9.9840,     2.46435500
           520,        12.4800,     2.28852600
           624,        14.9760,     2.45065100
           832,        19.9680,     2.41746800
           936,        22.4640,     2.27158800
          1144,        27.4560,     2.38746200
          1456,        34.9440,     2.32480800
          1768,        42.4320,     2.25045300
          2080,        49.9200,     2.68805800
          2496,        59.9040,     4.88620100
          3016,        72.3840,     5.70003900
          3640,        87.3600,     6.25579400
          4368,       104.8320,     6.11838500
          5304,       127.2960,     6.25119100
          6344,       152.2560,     6.05411700
          7592,       182.2080,     6.18509200
          9152,       219.6480,     6.05824800
         11024,       264.5760,     6.31803500
         13208,       316.9920,     6.18112000
         15912,       381.8880,     6.13497900
         19032,       456.7680,     6.14544300
         22880,       549.1200,     6.13209000
         27456,       658.9440,     6.12242900
         32968,       791.2320,     6.11559500
         39624,       950.9760,     6.09720000
         47528,      1140.6720,     6.11362100
         56992,      1367.8080,     6.10554700
         68432,      1642.3680,     6.10902700
         82160,      1971.8400,     6.10785400
         98592,      2366.2080,     6.10608500
        118352,      2840.4480,     6.10143500
        142064,      3409.5360,     6.10317100
        170456,      4090.9440,     6.09565800
        204568,      4909.6320,     7.05601600
        245440,      5890.5600,     7.01319500
        294528,      7068.6720,     7.32194200
        353496,      8483.9040,     7.67726200
        424216,     10181.1840,     7.62696700
        508976,     12215.4240,     7.50355100
        610792,     14659.0080,     7.49866800
        732992,     17591.8080,     7.50009300
        879632,     21111.1680,     7.49901500
       1055496,     25331.9040,     7.49236000
       1266616,     30398.7840,     7.49707700
       1519960,     36479.0400,     7.49618500
       1824056,     43777.3440,     7.49571100
       2188784,     52530.8160,     7.50116600
       2626624,     63038.9760,     7.75234700
       3151928,     75646.2720,     7.97856100
       3782272,     90774.5280,     8.26370500
       4538768,    108930.4320,     8.28976400
       5446584,    130718.0160,     8.29129000
       6535880,    156861.1200,     8.28525200
       7843056,    188233.3440,     8.29323100
       9411688,    225880.5120,     8.28583300
      11294088,    271058.1120,     8.29562500
      13552864,    325268.7360,     8.28824600
      16263416,    390321.9840,     8.29577700
      19516120,    468386.8800,     8.29061700
      23419448,    562066.7520,     8.30132500
      28103296,    674479.1040,     8.30719600
      33723976,    809375.4240,     8.30633600
      40468792,    971251.0080,     8.31232100
      48562592,   1165502.2080,     8.32196400
      58275048,   1398601.1520,     8.33379600


==> tikz_data/stream_unaligned/u14.txt <==
            #N,      Size (kB),          cy/VL
           112,         2.6880,     3.03188000
           224,         5.3760,     2.49089300
           224,         5.3760,     2.49092400
           336,         8.0640,     2.78850500
           336,         8.0640,     2.78973100
           448,        10.7520,     2.37284400
           560,        13.4400,     2.32369600
           672,        16.1280,     2.29999800
           784,        18.8160,     3.06868600
          1008,        24.1920,     2.47097300
          1232,        29.5680,     2.38199700
          1456,        34.9440,     2.30310300
          1680,        40.3200,     3.78291700
          2128,        51.0720,     2.77131000
          2464,        59.1360,     4.20265000
          3024,        72.5760,     5.49163600
          3696,        88.7040,     6.22566800
          4368,       104.8320,     6.18486100
          5264,       126.3360,     6.14143300
          6384,       153.2160,     6.24946800
          7616,       182.7840,     6.44286600
          9184,       220.4160,     6.05047400
         10976,       263.4240,     6.04417500
         13216,       317.1840,     6.09228300
         15904,       381.6960,     6.16187100
         19040,       456.9600,     6.17011100
         22848,       548.3520,     6.14592700
         27440,       658.5600,     6.14281600
         33040,       792.9600,     6.15419500
         39648,       951.5520,     6.13373900
         47488,      1139.7120,     6.13710300
         57008,      1368.1920,     6.13207700
         68432,      1642.3680,     6.13616000
         82208,      1972.9920,     6.13175500
         98560,      2365.4400,     6.12848500
        118384,      2841.2160,     6.12766500
        142016,      3408.3840,     6.12867600
        170464,      4091.1360,     6.12108900
        204512,      4908.2880,     6.41677500
        245392,      5889.4080,     6.96656500
        294560,      7069.4400,     7.74017400
        353472,      8483.3280,     8.03757600
        424144,     10179.4560,     7.68135500
        509040,     12216.9600,     7.59989200
        610848,     14660.3520,     7.59430100
        733040,     17592.9600,     7.59550300
        879648,     21111.5520,     7.59753300
       1055488,     25331.7120,     7.59198100
       1266608,     30398.5920,     7.58904200
       1519952,     36478.8480,     7.59338000
       1824032,     43776.7680,     7.58773000
       2188816,     52531.5840,     7.59855300
       2626624,     63038.9760,     7.82709100
       3151904,     75645.6960,     8.05188200
       3782352,     90776.4480,     8.31091700
       4538800,    108931.2000,     8.33956600
       5446560,    130717.4400,     8.34004100
       6535872,    156860.9280,     8.34177900
       7843024,    188232.5760,     8.33417400
       9411696,    225880.7040,     8.33417100
      11294080,    271057.9200,     8.33232100
      13552896,    325269.5040,     8.33986000
      16263408,    390321.7920,     8.34277400
      19516112,    468386.6880,     8.33479200
      23419424,    562066.1760,     8.35043800
      28103264,    674478.3360,     8.34829800
      33723984,    809375.6160,     8.35323300
      40468736,    971249.6640,     8.35246800
      48562528,   1165500.6720,     8.36955400
      58275056,   1398601.3440,     8.37557300


==> tikz_data/stream_unaligned/u15.txt <==
            #N,      Size (kB),          cy/VL
           120,         2.8800,     3.19384100
           240,         5.7600,     2.82069500
           240,         5.7600,     2.81955000
           240,         5.7600,     2.82032700
           360,         8.6400,     2.83660400
           480,        11.5200,     2.53827800
           480,        11.5200,     2.53817200
           600,        14.4000,     2.54960700
           840,        20.1600,     2.80563800
           960,        23.0400,     2.38671400
          1200,        28.8000,     2.49603400
          1440,        34.5600,     2.67003700
          1680,        40.3200,     3.52901600
          2040,        48.9600,     2.55743100
          2520,        60.4800,     5.80626400
          3000,        72.0000,     5.51287300
          3600,        86.4000,     6.51468100
          4440,       106.5600,     6.44273500
          5280,       126.7200,     6.27673700
          6360,       152.6400,     6.28982500
          7680,       184.3200,     6.14127100
          9120,       218.8800,     6.20084300
         11040,       264.9600,     6.27295700
         13200,       316.8000,     6.25915600
         15840,       380.1600,     6.16271500
         19080,       457.9200,     6.16246400
         22920,       550.0800,     6.13978300
         27480,       659.5200,     6.13639200
         33000,       792.0000,     6.15159100
         39600,       950.4000,     6.12390600
         47520,      1140.4800,     6.12989400
         57000,      1368.0000,     6.11951800
         68400,      1641.6000,     6.12279800
         82200,      1972.8000,     6.12056300
         98640,      2367.3600,     6.12062800
        118320,      2839.6800,     6.11619000
        141960,      3407.0400,     6.11418300
        170400,      4089.6000,     6.10951200
        204480,      4907.5200,     6.15836000
        245400,      5889.6000,     7.03692700
        294480,      7067.5200,     7.22142200
        353400,      8481.6000,     7.94015400
        424200,     10180.8000,     7.49114900
        509040,     12216.9600,     7.48190900
        610800,     14659.2000,     7.47000800
        732960,     17591.0400,     7.46801100
        879600,     21110.4000,     7.47294800
       1055520,     25332.4800,     7.46390500
       1266600,     30398.4000,     7.46788800
       1520040,     36480.9600,     7.46307100
       1824000,     43776.0000,     7.46652800
       2188800,     52531.2000,     7.47112200
       2626560,     63037.4400,     7.69369400
       3151920,     75646.0800,     7.93162700
       3782280,     90774.7200,     8.18770700
       4538760,    108930.2400,     8.21715700
       5446560,    130717.4400,     8.21662000
       6535920,    156862.0800,     8.21055400
       7843080,    188233.9200,     8.21564900
       9411720,    225881.2800,     8.20906600
      11294040,    271056.9600,     8.21481300
      13552920,    325270.0800,     8.21785200
      16263480,    390323.5200,     8.21839400
      19516200,    468388.8000,     8.21156900
      23419440,    562066.5600,     8.22373800
      28103280,    674478.7200,     8.23109200
      33723960,    809375.0400,     8.23081300
      40468800,    971251.2000,     8.23155900
      48562560,   1165501.4400,     8.24415700
      58275120,   1398602.8800,     8.25112900


==> tikz_data/stream_unaligned/u16.txt <==
            #N,      Size (kB),          cy/VL
           128,         3.0720,     2.91457300
           128,         3.0720,     2.91275200
           256,         6.1440,     2.44119200
           256,         6.1440,     2.43996900
           384,         9.2160,     2.63301700
           384,         9.2160,     2.64087300
           512,        12.2880,     2.45664100
           640,        15.3600,     2.38368900
           768,        18.4320,     2.89704300
          1024,        24.5760,     2.60421200
          1152,        27.6480,     2.29497900
          1408,        33.7920,     2.53398700
          1664,        39.9360,     3.62359500
          2048,        49.1520,     2.61233700
          2560,        61.4400,     4.97662000
          3072,        73.7280,     5.36356200
          3584,        86.0160,     6.56323400
          4352,       104.4480,     6.16245300
          5248,       125.9520,     6.22217000
          6400,       153.6000,     6.12111900
          7680,       184.3200,     6.21394100
          9216,       221.1840,     6.11578900
         11008,       264.1920,     6.40651200
         13184,       316.4160,     6.24437400
         15872,       380.9280,     6.22161900
         19072,       457.7280,     6.23877800
         22912,       549.8880,     6.21018800
         27520,       660.4800,     6.21466600
         33024,       792.5760,     6.20787900
         39552,       949.2480,     6.19255500
         47488,      1139.7120,     6.20238300
         57088,      1370.1120,     6.19700800
         68480,      1643.5200,     6.20196900
         82176,      1972.2240,     6.20276300
         98560,      2365.4400,     6.19777300
        118272,      2838.5280,     6.19364900
        141952,      3406.8480,     6.19103100
        170368,      4088.8320,     6.27363000
        204544,      4909.0560,     6.77451500
        245376,      5889.0240,     7.50524900
        294528,      7068.6720,     7.58548700
        353408,      8481.7920,     7.49737300
        424192,     10180.6080,     7.24879600
        509056,     12217.3440,     7.25463600
        610816,     14659.5840,     7.24802600
        732928,     17590.2720,     7.24963600
        879616,     21110.7840,     7.25096200
       1055488,     25331.7120,     7.24479900
       1266688,     30400.5120,     7.24696200
       1520000,     36480.0000,     7.24985900
       1824000,     43776.0000,     7.24789400
       2188800,     52531.2000,     7.25481800
       2626560,     63037.4400,     7.51334400
       3151872,     75644.9280,     7.67872900
       3782272,     90774.5280,     7.96441900
       4538752,    108930.0480,     7.99845000
       5446528,    130716.6720,     8.00472400
       6535936,    156862.4640,     8.00280900
       7843072,    188233.7280,     7.99760100
       9411712,    225881.0880,     7.99395800
      11294080,    271057.9200,     8.00597600
      13552896,    325269.5040,     8.00152200
      16263424,    390322.1760,     8.00439500
      19516160,    468387.8400,     8.00177600
      23419392,    562065.4080,     8.00268000
      28103296,    674479.1040,     8.00718700
      33723904,    809373.6960,     8.01770500
      40468736,    971249.6640,     8.01603100
      48562560,   1165501.4400,     8.03180000
      58275072,   1398601.7280,     8.04512700


==> tikz_data/stream_unaligned/u2.txt <==
            #N,      Size (kB),          cy/VL
           192,         4.6080,     3.02298500
           240,         5.7600,     2.77581300
           288,         6.9120,     2.73872800
           336,         8.0640,     2.72301700
           400,         9.6000,     3.71786200
           496,        11.9040,     2.42057200
           592,        14.2080,     2.46888600
           704,        16.8960,     2.39905600
           848,        20.3520,     5.95931000
          1024,        24.5760,     2.54320700
          1232,        29.5680,     2.55871500
          1488,        35.7120,     3.56053600
          1776,        42.6240,     2.32567000
          2144,        51.4560,     2.62547500
          2560,        61.4400,     5.05502400
          3088,        74.1120,     5.41567400
          3696,        88.7040,     6.18474300
          4432,       106.3680,     6.07460000
          5328,       127.8720,     6.94611500
          6400,       153.6000,     5.99765700
          7680,       184.3200,     6.21812400
          9216,       221.1840,     6.01538300
         11056,       265.3440,     6.72891200
         13264,       318.3360,     5.91384300
         15920,       382.0800,     6.41669000
         19120,       458.8800,     6.42932000
         22944,       550.6560,     6.42751500
         27520,       660.4800,     6.41257100
         33040,       792.9600,     6.41241700
         39648,       951.5520,     6.38786700
         47568,      1141.6320,     6.40746600
         57088,      1370.1120,     6.39984200
         68512,      1644.2880,     6.40662800
         82208,      1972.9920,     6.40699100
         98656,      2367.7440,     6.40460600
        118384,      2841.2160,     6.39781000
        142064,      3409.5360,     6.39521000
        170480,      4091.5200,     6.39400100
        204576,      4909.8240,     6.81263000
        245488,      5891.7120,     7.47539100
        294592,      7070.2080,     7.53591700
        353504,      8484.0960,     7.97726800
        424208,     10180.9920,     7.64363000
        509056,     12217.3440,     7.44736700
        610864,     14660.7360,     7.44591300
        733040,     17592.9600,     7.43672700
        879648,     21111.5520,     7.44777900
       1055584,     25334.0160,     7.43361500
       1266704,     30400.8960,     7.43802100
       1520048,     36481.1520,     7.43460900
       1824048,     43777.1520,     7.43358600
       2188864,     52532.7360,     7.44309300
       2626640,     63039.3600,     7.68648000
       3151968,     75647.2320,     7.83874400
       3782368,     90776.8320,     8.14196800
       4538848,    108932.3520,     8.17377200
       5446608,    130718.5920,     8.17359400
       6535936,    156862.4640,     8.17097700
       7843120,    188234.8800,     8.16826700
       9411744,    225881.8560,     8.17201300
      11294096,    271058.3040,     8.17003700
      13552928,    325270.2720,     8.17112500
      16263504,    390324.0960,     8.16858900
      19516208,    468388.9920,     8.17401400
      23419456,    562066.9440,     8.17884600
      28103344,    674480.2560,     8.18163600
      33724016,    809376.3840,     8.18116400
      40468832,    971251.9680,     8.18409300
      48562592,   1165502.2080,     8.20936600
      58275120,   1398602.8800,     8.21575500


==> tikz_data/stream_unaligned/u3.txt <==
            #N,      Size (kB),          cy/VL
           192,         4.6080,     2.89941300
           240,         5.7600,     2.54953900
           288,         6.9120,     2.51667600
           336,         8.0640,     2.71690200
           408,         9.7920,     3.94594100
           480,        11.5200,     2.46854300
           576,        13.8240,     2.44711400
           696,        16.7040,     2.44823000
           840,        20.1600,     7.41668200
          1032,        24.7680,     2.44153000
          1224,        29.3760,     2.67706500
          1488,        35.7120,     3.44818600
          1776,        42.6240,     2.42936300
          2136,        51.2640,     2.61471800
          2568,        61.6320,     5.07560000
          3072,        73.7280,     5.33445400
          3696,        88.7040,     6.18649200
          4440,       106.5600,     6.07298900
          5328,       127.8720,     6.49134200
          6384,       153.2160,     7.09727200
          7680,       184.3200,     6.18349000
          9216,       221.1840,     5.96768700
         11064,       265.5360,     6.85908400
         13272,       318.5280,     5.92589500
         15912,       381.8880,     6.38736800
         19104,       458.4960,     6.39704200
         22944,       550.6560,     6.39300400
         27528,       660.6720,     6.38295200
         33024,       792.5760,     6.38586100
         39648,       951.5520,     6.35842500
         47568,      1141.6320,     6.36894900
         57072,      1369.7280,     6.36787500
         68496,      1643.9040,     6.36875500
         82200,      1972.8000,     6.37082000
         98640,      2367.3600,     6.36635500
        118392,      2841.4080,     6.36269700
        142056,      3409.3440,     6.35855400
        170472,      4091.3280,     6.35619900
        204576,      4909.8240,     6.41249000
        245496,      5891.9040,     7.29461900
        294576,      7069.8240,     6.95870300
        353496,      8483.9040,     7.69946300
        424200,     10180.8000,     7.59893900
        509040,     12216.9600,     7.44798000
        610872,     14660.9280,     7.33437800
        733032,     17592.7680,     7.33429400
        879648,     21111.5520,     7.32970600
       1055568,     25333.6320,     7.31964300
       1266696,     30400.7040,     7.32314900
       1520040,     36480.9600,     7.33179000
       1824048,     43777.1520,     7.32493200
       2188872,     52532.9280,     7.32785300
       2626632,     63039.1680,     7.56776800
       3151968,     75647.2320,     7.79295500
       3782352,     90776.4480,     8.08775700
       4538832,    108931.9680,     8.12448300
       5446608,    130718.5920,     8.11961500
       6535920,    156862.0800,     8.12010100
       7843128,    188235.0720,     8.11938700
       9411744,    225881.8560,     8.11845800
      11294088,    271058.1120,     8.12003700
      13552920,    325270.0800,     8.11452200
      16263504,    390324.0960,     8.12485600
      19516200,    468388.8000,     8.11689100
      23419464,    562067.1360,     8.12677700
      28103352,    674480.4480,     8.14578000
      33724008,    809376.1920,     8.13600800
      40468824,    971251.7760,     8.13910700
      48562584,   1165502.0160,     8.15671800
      58275120,   1398602.8800,     8.16056800


==> tikz_data/stream_unaligned/u4.txt <==
            #N,      Size (kB),          cy/VL
           192,         4.6080,     2.88944500
           224,         5.3760,     2.47430000
           288,         6.9120,     2.44778500
           320,         7.6800,     2.58587000
           384,         9.2160,     3.21201300
           480,        11.5200,     2.30285600
           576,        13.8240,     2.31916500
           704,        16.8960,     2.31033300
           832,        19.9680,     3.05051700
          1024,        24.5760,     2.40009300
          1216,        29.1840,     2.62890000
          1472,        35.3280,     2.70926300
          1760,        42.2400,     2.24771900
          2144,        51.4560,     2.54895300
          2560,        61.4400,     5.07090500
          3072,        73.7280,     5.33985300
          3680,        88.3200,     6.19709700
          4416,       105.9840,     6.08261500
          5312,       127.4880,     6.36515200
          6400,       153.6000,     5.97018500
          7680,       184.3200,     6.18452300
          9216,       221.1840,     5.97445100
         11040,       264.9600,     6.75189000
         13248,       317.9520,     5.94136100
         15904,       381.6960,     6.41472100
         19104,       458.4960,     6.42739700
         22944,       550.6560,     6.42231600
         27520,       660.4800,     6.41178900
         33024,       792.5760,     6.41097600
         39648,       951.5520,     6.39030700
         47552,      1141.2480,     6.40193000
         57088,      1370.1120,     6.39810500
         68512,      1644.2880,     6.40235700
         82208,      1972.9920,     6.40507900
         98656,      2367.7440,     6.39840900
        118368,      2840.8320,     6.39404500
        142048,      3409.1520,     6.39206800
        170464,      4091.1360,     6.40478400
        204576,      4909.8240,     6.41764100
        245472,      5891.3280,     7.21932000
        294592,      7070.2080,     7.57148200
        353504,      8484.0960,     8.02861400
        424192,     10180.6080,     7.97959400
        509056,     12217.3440,     7.51420400
        610848,     14660.3520,     7.52644000
        733024,     17592.5760,     7.50684000
        879648,     21111.5520,     7.51825000
       1055584,     25334.0160,     7.50472900
       1266688,     30400.5120,     7.51293700
       1520032,     36480.7680,     7.51318000
       1824032,     43776.7680,     7.50548800
       2188864,     52532.7360,     7.50721600
       2626624,     63038.9760,     7.74984400
       3151968,     75647.2320,     7.92154100
       3782368,     90776.8320,     8.20604800
       4538848,    108932.3520,     8.23938700
       5446592,    130718.2080,     8.24203400
       6535936,    156862.4640,     8.23900400
       7843104,    188234.4960,     8.24249900
       9411744,    225881.8560,     8.23669300
      11294080,    271057.9200,     8.23256900
      13552928,    325270.2720,     8.23831800
      16263488,    390323.7120,     8.23775600
      19516192,    468388.6080,     8.23523300
      23419456,    562066.9440,     8.24184700
      28103328,    674479.8720,     8.25216900
      33724000,    809376.0000,     8.24980800
      40468832,    971251.9680,     8.25586900
      48562592,   1165502.2080,     8.27200200
      58275104,   1398602.4960,     8.27479800


==> tikz_data/stream_unaligned/u5.txt <==
            #N,      Size (kB),          cy/VL
           200,         4.8000,     3.40733400
           240,         5.7600,     2.33647700
           280,         6.7200,     2.30928100
           320,         7.6800,     2.54627000
           400,         9.6000,     3.60358100
           480,        11.5200,     2.20066300
           560,        13.4400,     2.19501000
           680,        16.3200,     2.24282300
           840,        20.1600,     5.06803000
          1000,        24.0000,     2.27898500
          1240,        29.7600,     3.08708100
          1480,        35.5200,     3.28551300
          1760,        42.2400,     2.18727200
          2120,        50.8800,     3.86165100
          2560,        61.4400,     5.06735700
          3080,        73.9200,     5.36595400
          3680,        88.3200,     6.22537900
          4440,       106.5600,     6.12953800
          5320,       127.6800,     6.32075200
          6400,       153.6000,     5.97109100
          7680,       184.3200,     6.19394400
          9200,       220.8000,     5.99918500
         11040,       264.9600,     6.91672500
         13240,       317.7600,     5.94777000
         15920,       382.0800,     6.38587300
         19120,       458.8800,     6.39653800
         22920,       550.0800,     6.40112600
         27520,       660.4800,     6.38361100
         33040,       792.9600,     6.38033600
         39640,       951.3600,     6.35703600
         47560,      1141.4400,     6.37533100
         57080,      1369.9200,     6.36801400
         68480,      1643.5200,     6.37344700
         82200,      1972.8000,     6.37204400
         98640,      2367.3600,     6.37173700
        118360,      2840.6400,     6.36289600
        142040,      3408.9600,     6.36170100
        170480,      4091.5200,     6.36096700
        204560,      4909.4400,     6.48314600
        245480,      5891.5200,     7.27893500
        294560,      7069.4400,     7.49612800
        353480,      8483.5200,     7.52803600
        424200,     10180.8000,     7.38669200
        509040,     12216.9600,     7.38712700
        610840,     14660.1600,     7.37637600
        733040,     17592.9600,     7.38698700
        879640,     21111.3600,     7.37975800
       1055560,     25333.4400,     7.37298500
       1266680,     30400.3200,     7.37519200
       1520040,     36480.9600,     7.37222400
       1824040,     43776.9600,     7.37247100
       2188840,     52532.1600,     7.38187500
       2626640,     63039.3600,     7.61068800
       3151960,     75647.0400,     7.85562100
       3782360,     90776.6400,     8.13927400
       4538840,    108932.1600,     8.16947000
       5446600,    130718.4000,     8.16559200
       6535920,    156862.0800,     8.16714700
       7843120,    188234.8800,     8.16413600
       9411720,    225881.2800,     8.16726100
      11294080,    271057.9200,     8.16666600
      13552920,    325270.0800,     8.16835100
      16263480,    390323.5200,     8.16491100
      19516200,    468388.8000,     8.16472100
      23419440,    562066.5600,     8.17498100
      28103320,    674479.6800,     8.18746000
      33724000,    809376.0000,     8.18773800
      40468800,    971251.2000,     8.18393000
      48562600,   1165502.4000,     8.20156800
      58275120,   1398602.8800,     8.21280500


==> tikz_data/stream_unaligned/u6.txt <==
            #N,      Size (kB),          cy/VL
           192,         4.6080,     2.66106200
           240,         5.7600,     2.34119000
           288,         6.9120,     2.32096300
           336,         8.0640,     2.62503400
           384,         9.2160,     3.00295200
           480,        11.5200,     2.21712700
           576,        13.8240,     2.20704800
           672,        16.1280,     2.20091200
           816,        19.5840,     2.98833000
          1008,        24.1920,     2.28808900
          1200,        28.8000,     2.58595200
          1488,        35.7120,     2.59724200
          1776,        42.6240,     2.17135800
          2112,        50.6880,     2.76025100
          2544,        61.0560,     7.31583800
          3072,        73.7280,     5.31627400
          3696,        88.7040,     6.20452600
          4416,       105.9840,     6.07979800
          5328,       127.8720,     6.20025300
          6384,       153.2160,     6.42510300
          7680,       184.3200,     6.18560000
          9216,       221.1840,     5.97639000
         11040,       264.9600,     6.91997900
         13248,       317.9520,     5.92888800
         15888,       381.3120,     6.31530900
         19104,       458.4960,     6.32139100
         22944,       550.6560,     6.31827000
         27504,       660.0960,     6.30941700
         33024,       792.5760,     6.31020300
         39648,       951.5520,     6.28572500
         47568,      1141.6320,     6.29429600
         57072,      1369.7280,     6.28933800
         68496,      1643.9040,     6.29525800
         82176,      1972.2240,     6.29515000
         98640,      2367.3600,     6.29043400
        118368,      2840.8320,     6.28759600
        142032,      3408.7680,     6.28319700
        170448,      4090.7520,     6.32892500
        204576,      4909.8240,     7.04911700
        245472,      5891.3280,     6.93775900
        294576,      7069.8240,     7.43588800
        353472,      8483.3280,     7.36969500
        424176,     10180.2240,     7.59741600
        509040,     12216.9600,     7.28464200
        610848,     14660.3520,     7.27938100
        733008,     17592.1920,     7.26457900
        879648,     21111.5520,     7.27222100
       1055568,     25333.6320,     7.26484200
       1266672,     30400.1280,     7.26308200
       1520016,     36480.3840,     7.26565800
       1824048,     43777.1520,     7.27073200
       2188848,     52532.3520,     7.27313700
       2626608,     63038.5920,     7.54891700
       3151968,     75647.2320,     7.74800800
       3782352,     90776.4480,     8.06235700
       4538832,    108931.9680,     8.09695700
       5446608,    130718.5920,     8.09416400
       6535920,    156862.0800,     8.09384700
       7843104,    188234.4960,     8.09460000
       9411744,    225881.8560,     8.09262500
      11294064,    271057.5360,     8.09465300
      13552896,    325269.5040,     8.09643800
      16263504,    390324.0960,     8.09463800
      19516176,    468388.2240,     8.09189800
      23419440,    562066.5600,     8.09747400
      28103328,    674479.8720,     8.10053100
      33723984,    809375.6160,     8.10672900
      40468800,    971251.2000,     8.10683400
      48562560,   1165501.4400,     8.12972000
      58275120,   1398602.8800,     8.13292600


==> tikz_data/stream_unaligned/u7.txt <==
            #N,      Size (kB),          cy/VL
           168,         4.0320,     2.90748100
           224,         5.3760,     2.42423000
           280,         6.7200,     2.35646400
           336,         8.0640,     2.78942900
           392,         9.4080,     2.69245800
           448,        10.7520,     2.24048400
           560,        13.4400,     2.21812500
           672,        16.1280,     2.21722600
           840,        20.1600,     3.99061800
          1008,        24.1920,     2.23979400
          1232,        29.5680,     2.52854700
          1456,        34.9440,     2.31730800
          1736,        41.6640,     2.20161000
          2128,        51.0720,     3.55285900
          2520,        60.4800,     6.46197400
          3080,        73.9200,     5.40203200
          3696,        88.7040,     6.24462100
          4424,       106.1760,     6.12455600
          5320,       127.6800,     6.23637200
          6384,       153.2160,     6.37035900
          7672,       184.1280,     6.15316800
          9184,       220.4160,     6.02092300
         11032,       264.7680,     6.51822000
         13272,       318.5280,     5.93395300
         15904,       381.6960,     6.31098400
         19096,       458.3040,     6.32054900
         22904,       549.6960,     6.32390900
         27496,       659.9040,     6.30553700
         33040,       792.9600,     6.30292900
         39648,       951.5520,     6.28158200
         47544,      1141.0560,     6.29753000
         57064,      1369.5360,     6.29016200
         68488,      1643.7120,     6.29481100
         82208,      1972.9920,     6.29765300
         98616,      2366.7840,     6.29081100
        118384,      2841.2160,     6.28733400
        142016,      3408.3840,     6.32667000
        170464,      4091.1360,     6.28408900
        204568,      4909.6320,     6.72901800
        245448,      5890.7520,     6.84477800
        294560,      7069.4400,     7.16990200
        353472,      8483.3280,     7.36671100
        424200,     10180.8000,     7.48260700
        509040,     12216.9600,     7.36917200
        610848,     14660.3520,     7.36633000
        733040,     17592.9600,     7.36541600
        879648,     21111.5520,     7.36457600
       1055544,     25333.0560,     7.35705000
       1266664,     30399.9360,     7.36943400
       1520008,     36480.1920,     7.35810200
       1824032,     43776.7680,     7.36136500
       2188872,     52532.9280,     7.36579900
       2626624,     63038.9760,     7.59891300
       3151960,     75647.0400,     7.82989500
       3782352,     90776.4480,     8.11459300
       4538800,    108931.2000,     8.14082600
       5446616,    130718.7840,     8.14060600
       6535928,    156862.2720,     8.14199000
       7843080,    188233.9200,     8.14262300
       9411752,    225882.0480,     8.14056500
      11294080,    271057.9200,     8.14005600
      13552896,    325269.5040,     8.13490300
      16263464,    390323.1360,     8.13383200
      19516168,    468388.0320,     8.13956700
      23419424,    562066.1760,     8.15109100
      28103320,    674479.6800,     8.15531500
      33723984,    809375.6160,     8.15445600
      40468792,    971251.0080,     8.15861800
      48562584,   1165502.0160,     8.17653300
      58275112,   1398602.6880,     8.17997600


==> tikz_data/stream_unaligned/u8.txt <==
            #N,      Size (kB),          cy/VL
           192,         4.6080,     2.53917600
           192,         4.6080,     2.53851700
           256,         6.1440,     2.37730500
           320,         7.6800,     2.83636800
           384,         9.2160,     3.01479400
           448,        10.7520,     2.25018200
           576,        13.8240,     2.21785100
           704,        16.8960,     2.25410600
           832,        19.9680,     2.70980500
          1024,        24.5760,     2.41889200
          1216,        29.1840,     2.79934200
          1472,        35.3280,     2.65891100
          1728,        41.4720,     2.12228900
          2112,        50.6880,     2.95793400
          2560,        61.4400,     5.01501200
          3072,        73.7280,     5.34938700
          3648,        87.5520,     6.24766800
          4416,       105.9840,     6.10340100
          5312,       127.4880,     6.12272100
          6400,       153.6000,     5.96022300
          7680,       184.3200,     6.13290900
          9216,       221.1840,     5.98924800
         11008,       264.1920,     6.13694200
         13248,       317.9520,     5.93758500
         15872,       380.9280,     6.26855000
         19072,       457.7280,     6.27786100
         22912,       549.8880,     6.27298600
         27520,       660.4800,     6.26538800
         33024,       792.5760,     6.26058400
         39616,       950.7840,     6.23939900
         47552,      1141.2480,     6.25602600
         57088,      1370.1120,     6.25210000
         68480,      1643.5200,     6.25640200
         82176,      1972.2240,     6.25668100
         98624,      2366.9760,     6.25194800
        118336,      2840.0640,     6.24956400
        142016,      3408.3840,     6.24734300
        170432,      4090.3680,     6.77734800
        204544,      4909.0560,     6.63577400
        245440,      5890.5600,     6.91494800
        294592,      7070.2080,     7.62878700
        353472,      8483.3280,     7.47034300
        424192,     10180.6080,     7.67657900
        509056,     12217.3440,     7.34896400
        610816,     14659.5840,     7.34649900
        732992,     17591.8080,     7.33908000
        879616,     21110.7840,     7.35181700
       1055552,     25333.2480,     7.33715300
       1266688,     30400.5120,     7.34641400
       1520000,     36480.0000,     7.34967300
       1824000,     43776.0000,     7.33827500
       2188864,     52532.7360,     7.34411600
       2626624,     63038.9760,     7.60718800
       3151936,     75646.4640,     7.78757300
       3782336,     90776.0640,     8.09155900
       4538816,    108931.5840,     8.13072600
       5446592,    130718.2080,     8.12430800
       6535936,    156862.4640,     8.12907000
       7843072,    188233.7280,     8.12598900
       9411712,    225881.0880,     8.12769900
      11294080,    271057.9200,     8.11880000
      13552896,    325269.5040,     8.12620500
      16263488,    390323.7120,     8.12198300
      19516160,    468387.8400,     8.12944900
      23419456,    562066.9440,     8.12958900
      28103296,    674479.1040,     8.13522000
      33723968,    809375.2320,     8.13856300
      40468800,    971251.2000,     8.13754000
      48562560,   1165501.4400,     8.15263700
      58275072,   1398601.7280,     8.16517000


==> tikz_data/stream_unaligned/u9.txt <==
            #N,      Size (kB),          cy/VL
           144,         3.4560,     2.79672500
           216,         5.1840,     2.47163300
           288,         6.9120,     2.31735300
           288,         6.9120,     2.31732300
           360,         8.6400,     2.93692000
           432,        10.3680,     2.25997900
           576,        13.8240,     2.21336000
           648,        15.5520,     2.29822900
           792,        19.0080,     2.47475700
          1008,        24.1920,     2.26818600
          1224,        29.3760,     2.87995300
          1440,        34.5600,     2.40269700
          1728,        41.4720,     2.14238200
          2088,        50.1120,     3.11277700
          2520,        60.4800,     6.07896800
          3024,        72.5760,     5.47892000
          3672,        88.1280,     6.18858900
          4392,       105.4080,     6.08954200
          5328,       127.8720,     6.26841300
          6336,       152.0640,     5.93754700
          7632,       183.1680,     6.64005900
          9216,       221.1840,     5.98505600
         11016,       264.3840,     6.21212100
         13248,       317.9520,     5.92372100
         15912,       381.8880,     6.20494700
         19080,       457.9200,     6.21761100
         22896,       549.5040,     6.20789100
         27504,       660.0960,     6.20075500
         32976,       791.4240,     6.19838800
         39600,       950.4000,     6.17759400
         47520,      1140.4800,     6.19281100
         57024,      1368.5760,     6.18819600
         68472,      1643.3280,     6.18843000
         82152,      1971.6480,     6.19292000
         98640,      2367.3600,     6.18652400
        118368,      2840.8320,     6.18168600
        142056,      3409.3440,     6.18094700
        170424,      4090.1760,     6.72307900
        204552,      4909.2480,     6.65181400
        245448,      5890.7520,     6.50413200
        294552,      7069.2480,     7.96992500
        353448,      8482.7520,     7.33383600
        424152,     10179.6480,     7.54160800
        509040,     12216.9600,     7.38092900
        610848,     14660.3520,     7.38097100
        733032,     17592.7680,     7.37937800
        879624,     21110.9760,     7.38044800
       1055520,     25332.4800,     7.37556400
       1266696,     30400.7040,     7.37053700
       1519992,     36479.8080,     7.37538200
       1824048,     43777.1520,     7.37662300
       2188872,     52532.9280,     7.38390100
       2626632,     63039.1680,     7.62294100
       3151944,     75646.6560,     7.83822500
       3782304,     90775.2960,     8.10927700
       4538808,    108931.3920,     8.14078000
       5446584,    130718.0160,     8.14656500
       6535872,    156860.9280,     8.13970900
       7843104,    188234.4960,     8.14466200
       9411696,    225880.7040,     8.14151900
      11294064,    271057.5360,     8.14369200
      13552920,    325270.0800,     8.14600400
      16263504,    390324.0960,     8.14290900
      19516176,    468388.2240,     8.14210000
      23419440,    562066.5600,     8.15385900
      28103328,    674479.8720,     8.15486300
      33724008,    809376.1920,     8.15710900
      40468824,    971251.7760,     8.15664400
      48562560,   1165501.4400,     8.16863000
      58275072,   1398601.7280,     8.17810400


==> tikz_data/stream_w_tlb/u8.txt <==
            #N,      Size (kB),          cy/VL,             L2,            MEM, L1_TLB (micro), L2_TLB (micro)
           192,         4.6080,     2.41385600,     0.00007947,     0.00007947,    0.000093877,    0.000000000
           192,         4.6080,     2.40981000,     0.00008444,     0.00003229,    0.000097826,    0.000000000
           256,         6.1440,     2.37795500,     0.00008941,     0.00001242,    0.000107177,    0.000000000
           320,         7.6800,     2.36250700,     0.00011176,     0.00001755,    0.000102445,    0.000000000
           384,         9.2160,     2.25036900,     0.00014901,     0.00001176,    0.000099391,    0.000000000
           448,        10.7520,     2.26192000,     0.00009260,     0.00006386,    0.000091674,    0.000000000
           576,        13.8240,     2.21379200,     0.00010182,     0.00001039,    0.000090284,    0.000000000
           704,        16.8960,     2.19299300,     0.00021810,     0.00003387,    0.000090355,    0.000000000
           832,        19.9680,     2.19094600,     0.00018913,     0.00003095,    0.000091413,    0.000000000
          1024,        24.5760,     2.16197800,     0.00022165,     0.00001549,    0.000091414,    0.000000000
          1216,        29.1840,     2.14794000,     0.00034077,     0.00009411,    0.000088909,    0.000000000
          1472,        35.3280,     2.15155900,     0.00056560,     0.00000955,    0.000128247,    0.000000000
          1728,        41.4720,     2.12076100,     0.00059770,     0.00001189,    0.000127554,    0.000000000
          2112,        50.6880,     2.12437700,     0.00090762,     0.00001188,    0.000087131,    0.000000000
          2560,        61.4400,     4.46581000,     4.82766334,     0.00006631,    0.000187833,    0.000000000
          3072,        73.7280,     5.36157200,    22.12612148,     0.00007420,    0.000286214,    0.000000000
          3648,        87.5520,     6.24166200,    36.21079297,     0.00004392,    0.000317474,    0.000000000
          4416,       105.9840,     6.09259800,    35.05156674,     0.00008466,    0.000307308,    0.000000000
          5312,       127.4880,     6.19430300,    35.17495203,     0.00004230,    0.000339885,    0.000000000
          6400,       153.6000,     5.97807300,    35.33819691,     0.00002949,    0.000330932,    0.000000000
          7680,       184.3200,     5.95063500,    35.01873921,     0.00008829,    0.000381070,    0.000000000
          9216,       221.1840,     6.20532300,    36.22673401,     0.00008635,    0.000388199,    0.000000000
         11008,       264.1920,     5.99159100,    35.36312508,     0.00003664,    0.000420636,    0.000000000
         13248,       317.9520,     5.89865000,    35.27497145,     0.00008484,    0.000460731,    0.000000000
         15872,       380.9280,     5.89537600,    35.49713449,     0.00008178,    0.000495565,    0.000000000
         19072,       457.7280,     5.90432300,    35.47717785,     0.00008201,    0.000542896,    0.000000000
         22912,       549.8880,     5.97671300,    36.32269186,     0.00008302,    0.000630304,    0.000000000
         27520,       660.4800,     5.89008800,    35.07115063,     0.00008168,    0.000701636,    0.000000000
         33024,       792.5760,     5.88222800,    35.01976438,     0.00008158,    0.000783312,    0.000000000
         39616,       950.7840,     5.97531100,    36.61841816,     0.00008296,    0.000794243,    0.000000000
         47552,      1141.2480,     5.98810800,    36.56978530,     0.00016622,    0.399804914,    0.000000000
         57088,      1370.1120,     5.98306900,    36.50788473,     0.00008304,    0.385612196,    0.000000000
         68480,      1643.5200,     5.98701700,    36.55014946,     0.00016637,    0.409120389,    0.000000000
         82176,      1972.2240,     5.98760900,    36.53026116,     0.00016613,    0.413988738,    0.000000000
         98624,      2366.9760,     5.98367000,    36.50948947,     0.00041504,    0.405826679,    0.000000000
        118336,      2840.0640,     5.97913200,    36.49262581,     0.00082954,    0.388965907,    0.000000000
        142016,      3408.3840,     5.97787500,    36.48309335,     0.00091232,    0.387521828,    0.000000000
        170432,      4090.3680,     5.97430000,    36.46354238,     0.00132860,    0.375764477,    0.000000000
        204544,      4909.0560,     6.07921000,    36.44721834,     0.13176308,    0.371806008,    0.000000000
        245440,      5890.5600,     6.40936200,    36.34461100,     0.85317477,    0.371053521,    0.000000000
        294592,      7070.2080,     7.57923800,    35.07224839,     3.79941956,    0.370308144,    0.000000000
        353472,      8483.3280,     7.33537100,    35.76483820,    22.22921404,    0.376564162,    0.000000000
        424192,     10180.6080,     6.89941200,    36.41599747,    30.87016999,    0.370390938,    0.000000000
        509056,     12217.3440,     6.80618300,    36.41261792,    32.06828845,    0.373517810,    0.000000945
        610816,     14659.5840,     6.78998600,    36.40336808,    32.05704807,    0.370274436,    0.000002832
        732992,     17591.8080,     6.78764300,    36.40179815,    32.04792326,    0.369993037,    0.000000943
        879616,     21110.7840,     6.79776300,    36.37988938,    32.04026020,    0.369754868,    0.000007573
       1055552,     25333.2480,     6.82811600,    36.40501098,    32.02799524,    0.367855750,    0.000008552
       1266688,     30400.5120,     6.80740300,    36.40009460,    32.02795358,    0.368165893,    0.000013252
       1520000,     36480.0000,     6.80822300,    36.39492616,    32.02375994,    0.368057554,    0.000337940
       1824000,     43776.0000,     6.81345900,    36.38615082,    32.01906149,    0.367602478,    0.000409761
       2188864,     52532.7360,     6.82039100,    36.40588268,    32.01605681,    0.368048023,    0.001951857
       2626624,     63038.9760,     7.00305800,    36.44739016,    32.01517075,    0.367293411,    0.122819643
       3151936,     75646.4640,     7.26057100,    36.47934896,    32.01328379,    0.367051732,    0.217471235
       3782336,     90776.0640,     7.53006900,    36.56753770,    32.01210986,    0.366994164,    0.353020478
       4538816,    108931.5840,     7.55123100,    36.58311312,    32.00716688,    0.367354409,    0.367086649
       5446592,    130718.2080,     7.54925500,    36.58356402,    32.00778273,    0.366764197,    0.366498292
       6535936,    156862.4640,     7.55515300,    36.58584763,    32.00818494,    0.366735326,    0.366466257
       7843072,    188233.7280,     7.55329000,    36.58174031,    32.00782416,    0.366864809,    0.366596108
       9411712,    225881.0880,     7.55360800,    36.58397343,    32.00583517,    0.366648712,    0.366382559
      11294080,    271057.9200,     7.55438500,    36.58490618,    32.00770838,    0.366687048,    0.366417206
      13552896,    325269.5040,     7.55634300,    36.57921419,    32.00707594,    0.366718670,    0.366446720
      16263488,    390323.7120,     7.55398100,    36.61427746,    32.00664305,    0.366704642,    0.366434310
      19516160,    468387.8400,     7.56188700,    36.58197019,    32.00531423,    0.366658750,    0.366394012
      23419456,    562066.9440,     7.55839200,    36.61389487,    32.00458627,    0.366577687,    0.366307612
      28103296,    674479.1040,     7.56138400,    36.57912365,    32.00433404,    0.366589159,    0.366322825
      33723968,    809375.2320,     7.56826100,    36.61268449,    32.00479171,    0.366576927,    0.366298406
      40468800,    971251.2000,     7.57046200,    36.57707752,    32.00350587,    0.366610929,    0.366338040
      48562560,   1165501.4400,     7.59068900,    36.60834060,    32.00397048,    0.366586284,    0.366321840
      58275072,   1398601.7280,     7.59293200,    36.58135763,    32.00382146,    0.366550384,    0.366276896


==> tikz_data/sum/u1.txt <==
            #N,      Size (kB),          cy/VL
           200,         1.6000,    10.77056500
           240,         1.9200,    10.48200200
           288,         2.3040,    10.23449500
           344,         2.7520,    10.03668300
           408,         3.2640,     9.87417400
           496,         3.9680,     9.72648200
           592,         4.7360,     9.60524500
           712,         5.6960,     9.50709700
           856,         6.8480,     9.42220600
          1032,         8.2560,     9.35652000
          1240,         9.9200,     9.29521300
          1488,        11.9040,     9.24913800
          1784,        14.2720,     9.20800400
          2144,        17.1520,     9.17771700
          2568,        20.5440,     9.14748200
          3088,        24.7040,     9.12609900
          3704,        29.6320,     9.10559400
          4440,        35.5200,     9.09341900
          5336,        42.6880,     9.07917300
          6400,        51.2000,     9.06623400
          7680,        61.4400,     9.06133600
          9216,        73.7280,     9.08822900
         11064,        88.5120,     9.07519100
         13272,       106.1760,     9.06423300
         15928,       127.4240,     9.05874800
         19120,       152.9600,     9.04825900
         22944,       183.5520,     9.04421100
         27528,       220.2240,     9.03698400
         33040,       264.3200,     9.03585800
         39648,       317.1840,     9.02898000
         47576,       380.6080,     9.02667200
         57088,       456.7040,     9.02300700
         68512,       548.0960,     9.02451400
         82216,       657.7280,     9.02062900
         98656,       789.2480,     9.01951900
        118392,       947.1360,     9.02062800
        142064,      1136.5120,     9.01783300
        170480,      1363.8400,     9.01739500
        204576,      1636.6080,     9.01527400
        245496,      1963.9680,     9.01824800
        294592,      2356.7360,     9.01458400
        353512,      2828.0960,     9.01455400
        424216,      3393.7280,     9.01280400
        509056,      4072.4480,     9.01706800
        610872,      4886.9760,     9.01532600
        733048,      5864.3840,     9.04463400
        879656,      7037.2480,     9.14595500
       1055584,      8444.6720,     9.16240100
       1266704,     10133.6320,     9.20608400
       1520048,     12160.3840,     9.20850000
       1824056,     14592.4480,     9.20483500
       2188872,     17510.9760,     9.20674700
       2626648,     21013.1840,     9.20820700
       3151976,     25215.8080,     9.20393400
       3782368,     30258.9440,     9.20416600
       4538848,     36310.7840,     9.20839200
       5446616,     43572.9280,     9.20889600
       6535936,     52287.4880,     9.21500000
       7843128,     62745.0240,     9.22843400
       9411752,     75294.0160,     9.32982100
      11294104,     90352.8320,     9.41525700
      13552928,    108423.4240,     9.41690800
      16263512,    130108.0960,     9.41622800
      19516216,    156129.7280,     9.41471200
      23419464,    187355.7120,     9.41668400
      28103352,    224826.8160,     9.41479000
      33724024,    269792.1920,     9.41881500
      40468832,    323750.6560,     9.41532500
      48562600,    388500.8000,     9.41492900
      58275120,    466200.9600,     9.41890900


==> tikz_data/sum/u10.txt <==
            #N,      Size (kB),          cy/VL
           160,         1.2800,     9.20967500
           240,         1.9200,     6.47504100
           240,         1.9200,     6.47392300
           320,         2.5600,     5.35815100
           400,         3.2000,     4.66479600
           480,         3.8400,     4.03825500
           560,         4.4800,     3.58973400
           640,         5.1200,     3.27369500
           800,         6.4000,     2.83329700
           960,         7.6800,     2.53636800
          1200,         9.6000,     2.23581400
          1440,        11.5200,     2.05308000
          1760,        14.0800,     1.87481500
          2080,        16.6400,     1.75229400
          2560,        20.4800,     1.62686400
          3040,        24.3200,     1.54171400
          3680,        29.4400,     1.46051100
          4400,        35.2000,     1.39619300
          5280,        42.2400,     1.34606400
          6400,        51.2000,     1.29658000
          7680,        61.4400,     1.26323100
          9200,        73.6000,     1.88083100
         11040,        88.3200,     2.16554000
         13200,       105.6000,     2.14609100
         15920,       127.3600,     2.11801300
         19120,       152.9600,     2.11130700
         22880,       183.0400,     2.09723100
         27520,       220.1600,     2.07978500
         33040,       264.3200,     2.07808700
         39600,       316.8000,     2.06869200
         47520,       380.1600,     2.06536900
         57040,       456.3200,     2.06068800
         68480,       547.8400,     2.05188000
         82160,       657.2800,     2.05279300
         98640,       789.1200,     2.04721400
        118320,       946.5600,     2.04501600
        142000,      1136.0000,     2.05131700
        170480,      1363.8400,     2.04911700
        204560,      1636.4800,     2.04632500
        245440,      1963.5200,     2.04537800
        294560,      2356.4800,     2.04357200
        353440,      2827.5200,     2.04511800
        424160,      3393.2800,     2.04190200
        509040,      4072.3200,     2.04137700
        610800,      4886.4000,     2.09677200
        733040,      5864.3200,     2.28243000
        879600,      7036.8000,     2.59380300
       1055520,      8444.1600,     2.73843200
       1266640,     10133.1200,     2.54021100
       1520000,     12160.0000,     2.56747100
       1824000,     14592.0000,     2.56329100
       2188800,     17510.4000,     2.56154300
       2626640,     21013.1200,     2.56131700
       3151920,     25215.3600,     2.56035500
       3782320,     30258.5600,     2.56012800
       4538800,     36310.4000,     2.56015400
       5446560,     43572.4800,     2.55989900
       6535920,     52287.3600,     2.56145200
       7843120,     62744.9600,     2.56833700
       9411680,     75293.4400,     2.69969300
      11294080,     90352.6400,     2.80513300
      13552880,    108423.0400,     2.80560900
      16263440,    130107.5200,     2.80612700
      19516160,    156129.2800,     2.80773300
      23419440,    187355.5200,     2.80427700
      28103280,    224826.2400,     2.80493300
      33724000,    269792.0000,     2.80600200
      40468800,    323750.4000,     2.80488700
      48562560,    388500.4800,     2.80428500
      58275120,    466200.9600,     2.80495900


==> tikz_data/sum/u11.txt <==
            #N,      Size (kB),          cy/VL
           176,         1.4080,     9.32894200
           176,         1.4080,     9.32816000
           264,         2.1120,     6.58550400
           264,         2.1120,     6.58385100
           352,         2.8160,     5.59953200
           440,         3.5200,     4.80529200
           528,         4.2240,     4.14269500
           704,         5.6320,     3.31085200
           792,         6.3360,     3.04420600
           968,         7.7440,     2.68060500
          1232,         9.8560,     2.26338300
          1408,        11.2640,     2.14469400
          1760,        14.0800,     1.84794500
          2112,        16.8960,     1.69151200
          2552,        20.4160,     1.55412800
          3080,        24.6400,     1.44337500
          3696,        29.5680,     1.34370900
          4400,        35.2000,     1.28150100
          5280,        42.2400,     1.21259500
          6336,        50.6880,     1.15925200
          7656,        61.2480,     1.11647800
          9152,        73.2160,     1.82390100
         11000,        88.0000,     2.12594200
         13200,       105.6000,     2.10882400
         15928,       127.4240,     2.08484800
         19096,       152.7680,     2.07905100
         22880,       183.0400,     2.06147900
         27456,       219.6480,     2.05279100
         33000,       264.0000,     2.04077900
         39600,       316.8000,     2.02981600
         47520,       380.1600,     2.03135200
         57024,       456.1920,     2.02530500
         68464,       547.7120,     2.01491400
         82192,       657.5360,     2.01548300
         98648,       789.1840,     2.01219100
        118360,       946.8800,     2.00902600
        142032,      1136.2560,     2.01528900
        170456,      1363.6480,     2.01575300
        204512,      1636.0960,     2.01293600
        245432,      1963.4560,     2.01028400
        294536,      2356.2880,     2.00991200
        353496,      2827.9680,     2.01080500
        424160,      3393.2800,     2.00812000
        508992,      4071.9360,     2.00991100
        610808,      4886.4640,     2.04989000
        733040,      5864.3200,     2.36117700
        879648,      7037.1840,     3.00121700
       1055560,      8444.4800,     2.60635300
       1266672,     10133.3760,     2.64087700
       1520024,     12160.1920,     2.54674900
       1823976,     14591.8080,     2.54608400
       2188824,     17510.5920,     2.54805500
       2626624,     21012.9920,     2.54504800
       3151896,     25215.1680,     2.54665300
       3782328,     30258.6240,     2.54519700
       4538776,     36310.2080,     2.54627300
       5446584,     43572.6720,     2.54599600
       6535936,     52287.4880,     2.54687300
       7843088,     62744.7040,     2.55435400
       9411688,     75293.5040,     2.70352100
      11294096,     90352.7680,     2.82231200
      13552880,    108423.0400,     2.82090500
      16263456,    130107.6480,     2.82131900
      19516200,    156129.6000,     2.82082300
      23419440,    187355.5200,     2.82097800
      28103328,    224826.6240,     2.82101300
      33723976,    269791.8080,     2.82137200
      40468824,    323750.5920,     2.82156400
      48562536,    388500.2880,     2.82201500
      58275096,    466200.7680,     2.82203600


==> tikz_data/sum/u12.txt <==
            #N,      Size (kB),          cy/VL
           192,         1.5360,     9.88672500
           192,         1.5360,     9.88593100
           288,         2.3040,     7.15050800
           288,         2.3040,     7.14752900
           384,         3.0720,     5.75729600
           480,         3.8400,     4.92438500
           576,         4.6080,     4.22708000
           672,         5.3760,     3.66019000
           768,         6.1440,     3.32691900
           960,         7.6800,     2.88774500
          1152,         9.2160,     2.53789200
          1440,        11.5200,     2.23067700
          1728,        13.8240,     2.00242100
          2112,        16.8960,     1.82487100
          2496,        19.9680,     1.67511600
          3072,        24.5760,     1.53843700
          3648,        29.1840,     1.43151100
          4416,        35.3280,     1.36455900
          5280,        42.2400,     1.28033100
          6336,        50.6880,     1.21881800
          7680,        61.4400,     1.16613100
          9216,        73.7280,     1.86971200
         11040,        88.3200,     2.15268500
         13248,       105.9840,     2.12951500
         15840,       126.7200,     2.09980100
         19104,       152.8320,     2.09726600
         22944,       183.5520,     2.07185100
         27456,       219.6480,     2.06985000
         33024,       264.1920,     2.05995000
         39648,       317.1840,     2.05267600
         47520,       380.1600,     2.04187800
         57024,       456.1920,     2.04111700
         68448,       547.5840,     2.03937700
         82176,       657.4080,     2.03387000
         98592,       788.7360,     2.03067000
        118368,       946.9440,     2.02702700
        141984,      1135.8720,     2.03468000
        170400,      1363.2000,     2.03515000
        204576,      1636.6080,     2.02722800
        245472,      1963.7760,     2.02701100
        294528,      2356.2240,     2.02663500
        353472,      2827.7760,     2.02317200
        424128,      3393.0240,     2.02540500
        508992,      4071.9360,     2.02872100
        610848,      4886.7840,     2.10878000
        732960,      5863.6800,     2.44496300
        879648,      7037.1840,     2.54720300
       1055520,      8444.1600,     2.66509100
       1266624,     10132.9920,     2.71796200
       1519968,     12159.7440,     2.57181900
       1824000,     14592.0000,     2.57122600
       2188800,     17510.4000,     2.57150100
       2626560,     21012.4800,     2.56997400
       3151968,     25215.7440,     2.56884000
       3782304,     30258.4320,     2.57008900
       4538784,     36310.2720,     2.56894000
       5446560,     43572.4800,     2.56980700
       6535872,     52286.9760,     2.57133000
       7843104,     62744.8320,     2.57709300
       9411744,     75293.9520,     2.72463000
      11294016,     90352.1280,     2.84472700
      13552896,    108423.1680,     2.84348300
      16263456,    130107.6480,     2.84305200
      19516128,    156129.0240,     2.84246600
      23419392,    187355.1360,     2.84311300
      28103328,    224826.6240,     2.84277800
      33723936,    269791.4880,     2.84285700
      40468800,    323750.4000,     2.84371100
      48562560,    388500.4800,     2.84257700
      58275072,    466200.5760,     2.84208700


==> tikz_data/sum/u13.txt <==
            #N,      Size (kB),          cy/VL
           104,         0.8320,    18.48098500
           208,         1.6640,    10.13072800
           208,         1.6640,    10.12774800
           312,         2.4960,     7.06032200
           312,         2.4960,     7.05921600
           416,         3.3280,     5.73936800
           520,         4.1600,     4.72800200
           624,         4.9920,     4.06907200
           832,         6.6560,     3.32097100
           936,         7.4880,     3.06432300
          1144,         9.1520,     2.62560000
          1456,        11.6480,     2.27744800
          1768,        14.1440,     2.02096700
          2080,        16.6400,     1.84531800
          2496,        19.9680,     1.68561500
          3016,        24.1280,     1.55810800
          3640,        29.1200,     1.42595200
          4368,        34.9440,     1.34093900
          5304,        42.4320,     1.26404300
          6344,        50.7520,     1.20765100
          7592,        60.7360,     1.14378100
          9152,        73.2160,     1.86057100
         11024,        88.1920,     2.14319800
         13208,       105.6640,     2.12491600
         15912,       127.2960,     2.09245700
         19032,       152.2560,     2.07834200
         22880,       183.0400,     2.06587000
         27456,       219.6480,     2.05656100
         32968,       263.7440,     2.04357900
         39624,       316.9920,     2.03550800
         47528,       380.2240,     2.02433200
         56992,       455.9360,     2.02307100
         68432,       547.4560,     2.02010300
         82160,       657.2800,     2.01341100
         98592,       788.7360,     2.00480100
        118352,       946.8160,     2.00562900
        142064,      1136.5120,     2.01499100
        170456,      1363.6480,     2.01142900
        204568,      1636.5440,     2.00928800
        245440,      1963.5200,     2.00788500
        294528,      2356.2240,     2.00670300
        353496,      2827.9680,     2.00577600
        424216,      3393.7280,     2.00319900
        508976,      4071.8080,     2.00470600
        610792,      4886.3360,     2.06104300
        732992,      5863.9360,     2.48901500
        879632,      7037.0560,     2.64853100
       1055496,      8443.9680,     2.65190200
       1266616,     10132.9280,     2.53008000
       1519960,     12159.6800,     2.54980100
       1824056,     14592.4480,     2.54974800
       2188784,     17510.2720,     2.54900000
       2626624,     21012.9920,     2.54949100
       3151928,     25215.4240,     2.54843300
       3782272,     30258.1760,     2.54836700
       4538768,     36310.1440,     2.54838300
       5446584,     43572.6720,     2.54733600
       6535880,     52287.0400,     2.55102000
       7843056,     62744.4480,     2.55651800
       9411688,     75293.5040,     2.70553400
      11294088,     90352.7040,     2.82340100
      13552864,    108422.9120,     2.82419700
      16263416,    130107.3280,     2.82509500
      19516120,    156128.9600,     2.82471000
      23419448,    187355.5840,     2.82445100
      28103296,    224826.3680,     2.82366900
      33723976,    269791.8080,     2.82351900
      40468792,    323750.3360,     2.82544600
      48562592,    388500.7360,     2.82514300
      58275048,    466200.3840,     2.82347900


==> tikz_data/sum/u14.txt <==
            #N,      Size (kB),          cy/VL
           112,         0.8960,    18.51873200
           224,         1.7920,     9.69000700
           224,         1.7920,     9.69236100
           336,         2.6880,     6.98452900
           336,         2.6880,     6.98371600
           448,         3.5840,     5.61338400
           560,         4.4800,     4.72009900
           672,         5.3760,     4.01630500
           784,         6.2720,     3.51539200
          1008,         8.0640,     2.97151500
          1232,         9.8560,     2.57446500
          1456,        11.6480,     2.35969300
          1680,        13.4400,     2.15086700
          2128,        17.0240,     1.90439500
          2464,        19.7120,     1.76839700
          3024,        24.1920,     1.62082500
          3696,        29.5680,     1.48933000
          4368,        34.9440,     1.39541100
          5264,        42.1120,     1.31625200
          6384,        51.0720,     1.24213900
          7616,        60.9280,     1.17843800
          9184,        73.4720,     1.89648900
         10976,        87.8080,     2.16946800
         13216,       105.7280,     2.14233600
         15904,       127.2320,     2.11262700
         19040,       152.3200,     2.10444200
         22848,       182.7840,     2.08846500
         27440,       219.5200,     2.07754600
         33040,       264.3200,     2.06755500
         39648,       317.1840,     2.05796300
         47488,       379.9040,     2.04653600
         57008,       456.0640,     2.04357500
         68432,       547.4560,     2.04159100
         82208,       657.6640,     2.03868700
         98560,       788.4800,     2.02916700
        118384,       947.0720,     2.02703500
        142016,      1136.1280,     2.02971900
        170464,      1363.7120,     2.01954300
        204512,      1636.0960,     2.02421900
        245392,      1963.1360,     2.02427100
        294560,      2356.4800,     2.02161900
        353472,      2827.7760,     2.02256500
        424144,      3393.1520,     2.02050700
        509040,      4072.3200,     2.01997000
        610848,      4886.7840,     2.17014500
        733040,      5864.3200,     2.51923400
        879648,      7037.1840,     2.74810100
       1055488,      8443.9040,     2.67368200
       1266608,     10132.8640,     2.57680000
       1519952,     12159.6160,     2.57784300
       1824032,     14592.2560,     2.57716000
       2188816,     17510.5280,     2.57796300
       2626624,     21012.9920,     2.57632000
       3151904,     25215.2320,     2.57692400
       3782352,     30258.8160,     2.57601100
       4538800,     36310.4000,     2.57588800
       5446560,     43572.4800,     2.57688700
       6535872,     52286.9760,     2.57711200
       7843024,     62744.1920,     2.58406300
       9411696,     75293.5680,     2.73624700
      11294080,     90352.6400,     2.85531700
      13552896,    108423.1680,     2.85482000
      16263408,    130107.2640,     2.85474300
      19516112,    156128.8960,     2.85366200
      23419424,    187355.3920,     2.85381500
      28103264,    224826.1120,     2.85379800
      33723984,    269791.8720,     2.85434000
      40468736,    323749.8880,     2.85402800
      48562528,    388500.2240,     2.85476200
      58275056,    466200.4480,     2.85525800


==> tikz_data/sum/u15.txt <==
            #N,      Size (kB),          cy/VL
           120,         0.9600,    18.62411600
           240,         1.9200,     9.54311900
           240,         1.9200,     9.54327400
           240,         1.9200,     9.54342500
           360,         2.8800,     7.00710800
           480,         3.8400,     5.58977400
           480,         3.8400,     5.58904300
           600,         4.8000,     4.60647600
           840,         6.7200,     3.48931000
           960,         7.6800,     3.17033900
          1200,         9.6000,     2.70282400
          1440,        11.5200,     2.42021300
          1680,        13.4400,     2.18798200
          2040,        16.3200,     1.97490100
          2520,        20.1600,     1.77972900
          3000,        24.0000,     1.64237700
          3600,        28.8000,     1.52613000
          4440,        35.5200,     1.40718900
          5280,        42.2400,     1.32733800
          6360,        50.8800,     1.25985700
          7680,        61.4400,     1.19943500
          9120,        72.9600,     1.85872600
         11040,        88.3200,     2.16149300
         13200,       105.6000,     2.13464200
         15840,       126.7200,     2.09557100
         19080,       152.6400,     2.08752800
         22920,       183.3600,     2.06414400
         27480,       219.8400,     2.05608900
         33000,       264.0000,     2.04100300
         39600,       316.8000,     2.02842700
         47520,       380.1600,     2.02062000
         57000,       456.0000,     2.01388500
         68400,       547.2000,     2.01855800
         82200,       657.6000,     2.01073300
         98640,       789.1200,     2.00279100
        118320,       946.5600,     1.99981200
        141960,      1135.6800,     2.00782200
        170400,      1363.2000,     2.00617100
        204480,      1635.8400,     2.00389300
        245400,      1963.2000,     2.00112500
        294480,      2355.8400,     2.00027600
        353400,      2827.2000,     1.99886500
        424200,      3393.6000,     1.99797900
        509040,      4072.3200,     1.99660000
        610800,      4886.4000,     2.05792600
        732960,      5863.6800,     2.48374700
        879600,      7036.8000,     2.58836100
       1055520,      8444.1600,     2.67052300
       1266600,     10132.8000,     2.57181200
       1520040,     12160.3200,     2.55600300
       1824000,     14592.0000,     2.55539900
       2188800,     17510.4000,     2.55512200
       2626560,     21012.4800,     2.55587400
       3151920,     25215.3600,     2.55460100
       3782280,     30258.2400,     2.55480900
       4538760,     36310.0800,     2.55504200
       5446560,     43572.4800,     2.55338500
       6535920,     52287.3600,     2.55551200
       7843080,     62744.6400,     2.56359900
       9411720,     75293.7600,     2.71114500
      11294040,     90352.3200,     2.82902900
      13552920,    108423.3600,     2.83168000
      16263480,    130107.8400,     2.82973200
      19516200,    156129.6000,     2.83023900
      23419440,    187355.5200,     2.82976800
      28103280,    224826.2400,     2.82920400
      33723960,    269791.6800,     2.82926500
      40468800,    323750.4000,     2.82994800
      48562560,    388500.4800,     2.83028900
      58275120,    466200.9600,     2.82991800


==> tikz_data/sum/u16.txt <==
            #N,      Size (kB),          cy/VL
           128,         1.0240,    18.45687900
           128,         1.0240,    18.46036800
           256,         2.0480,     9.82455400
           256,         2.0480,     9.82408500
           384,         3.0720,     7.05021900
           384,         3.0720,     7.04951600
           512,         4.0960,     5.52455100
           640,         5.1200,     4.71844000
           768,         6.1440,     4.06764900
          1024,         8.1920,     3.23793400
          1152,         9.2160,     3.03217500
          1408,        11.2640,     2.61644800
          1664,        13.3120,     2.39250200
          2048,        16.3840,     2.13136400
          2560,        20.4800,     1.89980900
          3072,        24.5760,     1.71279300
          3584,        28.6720,     1.59362000
          4352,        34.8160,     1.49248700
          5248,        41.9840,     1.40309800
          6400,        51.2000,     1.30532500
          7680,        61.4400,     1.24127500
          9216,        73.7280,     1.90836700
         11008,        88.0640,     2.20350000
         13184,       105.4720,     2.17407000
         15872,       126.9760,     2.13437900
         19072,       152.5760,     2.12624800
         22912,       183.2960,     2.10053000
         27520,       220.1600,     2.08912200
         33024,       264.1920,     2.07803100
         39552,       316.4160,     2.06602300
         47488,       379.9040,     2.05373700
         57088,       456.7040,     2.04869900
         68480,       547.8400,     2.04621800
         82176,       657.4080,     2.03886000
         98560,       788.4800,     2.03653500
        118272,       946.1760,     2.03444500
        141952,      1135.6160,     2.03831000
        170368,      1362.9440,     2.03697000
        204544,      1636.3520,     2.03454200
        245376,      1963.0080,     2.03138100
        294528,      2356.2240,     2.02971600
        353408,      2827.2640,     2.02835500
        424192,      3393.5360,     2.02728300
        509056,      4072.4480,     2.04852200
        610816,      4886.5280,     2.02739400
        732928,      5863.4240,     2.24654400
        879616,      7036.9280,     2.66601200
       1055488,      8443.9040,     2.69830900
       1266688,     10133.5040,     2.63320900
       1520000,     12160.0000,     2.57921700
       1824000,     14592.0000,     2.57843400
       2188800,     17510.4000,     2.58006500
       2626560,     21012.4800,     2.57752400
       3151872,     25214.9760,     2.57800000
       3782272,     30258.1760,     2.57755000
       4538752,     36310.0160,     2.57970800
       5446528,     43572.2240,     2.57756100
       6535936,     52287.4880,     2.57890000
       7843072,     62744.5760,     2.58664500
       9411712,     75293.6960,     2.73291200
      11294080,     90352.6400,     2.84891900
      13552896,    108423.1680,     2.84913200
      16263424,    130107.3920,     2.84841000
      19516160,    156129.2800,     2.84907900
      23419392,    187355.1360,     2.84816500
      28103296,    224826.3680,     2.84700200
      33723904,    269791.2320,     2.84980000
      40468736,    323749.8880,     2.84903500
      48562560,    388500.4800,     2.84782400
      58275072,    466200.5760,     2.84773600


==> tikz_data/sum/u2.txt <==
            #N,      Size (kB),          cy/VL
           192,         1.5360,     4.64186300
           240,         1.9200,     4.35505900
           288,         2.3040,     4.25541900
           336,         2.6880,     5.74369100
           400,         3.2000,     5.54840600
           496,         3.9680,     5.34562300
           592,         4.7360,     5.20961200
           704,         5.6320,     5.09670000
           848,         6.7840,     4.99828500
          1024,         8.1920,     4.91175300
          1232,         9.8560,     4.84430500
          1488,        11.9040,     4.78502900
          1776,        14.2080,     4.74131900
          2144,        17.1520,     4.69895900
          2560,        20.4800,     4.66853000
          3088,        24.7040,     4.63975400
          3696,        29.5680,     4.61942500
          4432,        35.4560,     4.60000800
          5328,        42.6240,     4.58329200
          6400,        51.2000,     4.57075400
          7680,        61.4400,     4.55973000
          9216,        73.7280,     4.59341600
         11056,        88.4480,     4.57762600
         13264,       106.1120,     4.56732500
         15920,       127.3600,     4.55702400
         19120,       152.9600,     4.54873500
         22944,       183.5520,     4.54039800
         27520,       220.1600,     4.53680200
         33040,       264.3200,     4.52954900
         39648,       317.1840,     4.52580200
         47568,       380.5440,     4.52241900
         57088,       456.7040,     4.52092500
         68512,       548.0960,     4.52137400
         82208,       657.6640,     4.51922500
         98656,       789.2480,     4.51628900
        118384,       947.0720,     4.51431600
        142064,      1136.5120,     4.51711600
        170480,      1363.8400,     4.51409300
        204576,      1636.6080,     4.51647600
        245488,      1963.9040,     4.51308500
        294592,      2356.7360,     4.51344300
        353504,      2828.0320,     4.51181300
        424208,      3393.6640,     4.51378000
        509056,      4072.4480,     4.51336800
        610864,      4886.9120,     4.52670800
        733040,      5864.3200,     4.65970800
        879648,      7037.1840,     4.67522900
       1055584,      8444.6720,     4.77743300
       1266704,     10133.6320,     4.73637000
       1520048,     12160.3840,     4.72450300
       1824048,     14592.3840,     4.72055000
       2188864,     17510.9120,     4.72134700
       2626640,     21013.1200,     4.72247600
       3151968,     25215.7440,     4.72033400
       3782368,     30258.9440,     4.72163000
       4538848,     36310.7840,     4.72267300
       5446608,     43572.8640,     4.72086000
       6535936,     52287.4880,     4.72351900
       7843120,     62744.9600,     4.73532200
       9411744,     75293.9520,     4.86499200
      11294096,     90352.7680,     4.97058700
      13552928,    108423.4240,     4.96949800
      16263504,    130108.0320,     4.97030900
      19516208,    156129.6640,     4.96826200
      23419456,    187355.6480,     4.96789400
      28103344,    224826.7520,     4.96834900
      33724016,    269792.1280,     4.96819500
      40468832,    323750.6560,     4.96798000
      48562592,    388500.7360,     4.96803400
      58275120,    466200.9600,     4.96778400


==> tikz_data/sum/u3.txt <==
            #N,      Size (kB),          cy/VL
           192,         1.5360,     4.88060800
           240,         1.9200,     4.50665500
           288,         2.3040,     4.25562100
           336,         2.6880,     4.07701000
           408,         3.2640,     3.88666200
           480,         3.8400,     4.13116300
           576,         4.6080,     3.94872200
           696,         5.5680,     3.78649600
           840,         6.7200,     3.65170300
          1032,         8.2560,     3.53231800
          1224,         9.7920,     3.44826000
          1488,        11.9040,     3.36964800
          1776,        14.2080,     3.31000800
          2136,        17.0880,     3.25963400
          2568,        20.5440,     3.21552500
          3072,        24.5760,     3.18125400
          3696,        29.5680,     3.15092400
          4440,        35.5200,     3.12767400
          5328,        42.6240,     3.10614000
          6384,        51.0720,     3.08871200
          7680,        61.4400,     3.07581800
          9216,        73.7280,     3.14536900
         11064,        88.5120,     3.13208000
         13272,       106.1760,     3.10947300
         15912,       127.2960,     3.08475400
         19104,       152.8320,     3.07816000
         22944,       183.5520,     3.06730800
         27528,       220.2240,     3.06191800
         33024,       264.1920,     3.05568900
         39648,       317.1840,     3.04753700
         47568,       380.5440,     3.04467500
         57072,       456.5760,     3.04039900
         68496,       547.9680,     3.04469300
         82200,       657.6000,     3.03991100
         98640,       789.1200,     3.03784300
        118392,       947.1360,     3.03544300
        142056,      1136.4480,     3.03346800
        170472,      1363.7760,     3.03159700
        204576,      1636.6080,     3.03112600
        245496,      1963.9680,     3.03149400
        294576,      2356.6080,     3.02879800
        353496,      2827.9680,     3.02938600
        424200,      3393.6000,     3.02861300
        509040,      4072.3200,     3.05005800
        610872,      4886.9760,     3.04582800
        733032,      5864.2560,     3.31096900
        879648,      7037.1840,     3.62024300
       1055568,      8444.5440,     3.54306300
       1266696,     10133.5680,     3.40833900
       1520040,     12160.3200,     3.40909300
       1824048,     14592.3840,     3.40894200
       2188872,     17510.9760,     3.40774900
       2626632,     21013.0560,     3.40899600
       3151968,     25215.7440,     3.41034600
       3782352,     30258.8160,     3.40839500
       4538832,     36310.6560,     3.40954400
       5446608,     43572.8640,     3.41144700
       6535920,     52287.3600,     3.41138200
       7843128,     62745.0240,     3.41594900
       9411744,     75293.9520,     3.54773000
      11294088,     90352.7040,     3.65323000
      13552920,    108423.3600,     3.65364300
      16263504,    130108.0320,     3.65361400
      19516200,    156129.6000,     3.65362000
      23419464,    187355.7120,     3.65306400
      28103352,    224826.8160,     3.65264100
      33724008,    269792.0640,     3.65386700
      40468824,    323750.5920,     3.65256000
      48562584,    388500.6720,     3.65253800
      58275120,    466200.9600,     3.65393100


==> tikz_data/sum/u4.txt <==
            #N,      Size (kB),          cy/VL
           192,         1.5360,     5.09015900
           224,         1.7920,     4.68396200
           288,         2.3040,     4.14421100
           320,         2.5600,     3.95445400
           384,         3.0720,     3.67250000
           480,         3.8400,     3.38712300
           576,         4.6080,     3.19841700
           704,         5.6320,     3.02631000
           832,         6.6560,     2.90827800
          1024,         8.1920,     2.78445700
          1216,         9.7280,     2.70099100
          1472,        11.7760,     2.62254100
          1760,        14.0800,     2.56299000
          2144,        17.1520,     2.50656300
          2560,        20.4800,     2.46561300
          3072,        24.5760,     2.42983000
          3680,        29.4400,     2.40145900
          4416,        35.3280,     2.37592200
          5312,        42.4960,     2.35550400
          6400,        51.2000,     2.33786800
          7680,        61.4400,     2.32480200
          9216,        73.7280,     2.39763300
         11040,        88.3200,     2.38736800
         13248,       105.9840,     2.37321900
         15904,       127.2320,     2.33768400
         19104,       152.8320,     2.36403600
         22944,       183.5520,     2.33605400
         27520,       220.1600,     2.33518700
         33024,       264.1920,     2.33117800
         39648,       317.1840,     2.32280600
         47552,       380.4160,     2.31450200
         57088,       456.7040,     2.31483300
         68512,       548.0960,     2.31015100
         82208,       657.6640,     2.30934300
         98656,       789.2480,     2.30668200
        118368,       946.9440,     2.30494100
        142048,      1136.3840,     2.30264400
        170464,      1363.7120,     2.29908800
        204576,      1636.6080,     2.29849900
        245472,      1963.7760,     2.29767200
        294592,      2356.7360,     2.29669100
        353504,      2828.0320,     2.29706700
        424192,      3393.5360,     2.29622700
        509056,      4072.4480,     2.29622100
        610848,      4886.7840,     2.54698700
        733024,      5864.1920,     2.93967700
        879648,      7037.1840,     2.76220500
       1055584,      8444.6720,     2.87158000
       1266688,     10133.5040,     2.95527900
       1520032,     12160.2560,     2.77775900
       1824032,     14592.2560,     2.77625400
       2188864,     17510.9120,     2.77668000
       2626624,     21012.9920,     2.77562000
       3151968,     25215.7440,     2.77619600
       3782368,     30258.9440,     2.77570000
       4538848,     36310.7840,     2.77582800
       5446592,     43572.7360,     2.77699900
       6535936,     52287.4880,     2.77759300
       7843104,     62744.8320,     2.78574400
       9411744,     75293.9520,     2.96110900
      11294080,     90352.6400,     3.09990300
      13552928,    108423.4240,     3.10102500
      16263488,    130107.9040,     3.09937800
      19516192,    156129.5360,     3.10052300
      23419456,    187355.6480,     3.09942700
      28103328,    224826.6240,     3.10027000
      33724000,    269792.0000,     3.09878300
      40468832,    323750.6560,     3.09858600
      48562592,    388500.7360,     3.09883900
      58275104,    466200.8320,     3.09851800


==> tikz_data/sum/u5.txt <==
            #N,      Size (kB),          cy/VL
           200,         1.6000,     5.18256300
           240,         1.9200,     4.57728400
           280,         2.2400,     4.20661100
           320,         2.5600,     3.87928100
           400,         3.2000,     3.49844300
           480,         3.8400,     3.21569400
           560,         4.4800,     3.00488000
           680,         5.4400,     2.77952900
           840,         6.7200,     2.61275900
          1000,         8.0000,     2.47474700
          1240,         9.9200,     2.34529000
          1480,        11.8400,     2.25654300
          1760,        14.0800,     2.18442900
          2120,        16.9600,     2.11937200
          2560,        20.4800,     2.06771700
          3080,        24.6400,     2.01913900
          3680,        29.4400,     1.98402300
          4440,        35.5200,     1.95363200
          5320,        42.5600,     1.92827500
          6400,        51.2000,     1.90757800
          7680,        61.4400,     1.88976300
          9200,        73.6000,     2.06129900
         11040,        88.3200,     2.15379000
         13240,       105.9200,     2.14216900
         15920,       127.3600,     2.10681600
         19120,       152.9600,     2.11228400
         22920,       183.3600,     2.09822900
         27520,       220.1600,     2.09490700
         33040,       264.3200,     2.09325600
         39640,       317.1200,     2.08607800
         47560,       380.4800,     2.07516400
         57080,       456.6400,     2.07302200
         68480,       547.8400,     2.07171700
         82200,       657.6000,     2.06821900
         98640,       789.1200,     2.06411000
        118360,       946.8800,     2.06172000
        142040,      1136.3200,     2.07114500
        170480,      1363.8400,     2.06721400
        204560,      1636.4800,     2.06399600
        245480,      1963.8400,     2.06290900
        294560,      2356.4800,     2.06331200
        353480,      2827.8400,     2.06318700
        424200,      3393.6000,     2.06280800
        509040,      4072.3200,     2.06141200
        610840,      4886.7200,     2.36039400
        733040,      5864.3200,     2.46390900
        879640,      7037.1200,     2.67265100
       1055560,      8444.4800,     2.84859700
       1266680,     10133.4400,     2.67369100
       1520040,     12160.3200,     2.66450000
       1824040,     14592.3200,     2.66333600
       2188840,     17510.7200,     2.66476100
       2626640,     21013.1200,     2.66365000
       3151960,     25215.6800,     2.66341600
       3782360,     30258.8800,     2.66412800
       4538840,     36310.7200,     2.66360400
       5446600,     43572.8000,     2.66385300
       6535920,     52287.3600,     2.66392600
       7843120,     62744.9600,     2.66905300
       9411720,     75293.7600,     2.74611000
      11294080,     90352.6400,     2.80708200
      13552920,    108423.3600,     2.80570700
      16263480,    130107.8400,     2.80484400
      19516200,    156129.6000,     2.80567700
      23419440,    187355.5200,     2.80533600
      28103320,    224826.5600,     2.80474300
      33724000,    269792.0000,     2.80313000
      40468800,    323750.4000,     2.80447300
      48562600,    388500.8000,     2.80378100
      58275120,    466200.9600,     2.80342600


==> tikz_data/sum/u6.txt <==
            #N,      Size (kB),          cy/VL
           192,         1.5360,     5.40536400
           240,         1.9200,     4.57366600
           288,         2.3040,     4.28377100
           336,         2.6880,     3.98123800
           384,         3.0720,     3.67061000
           480,         3.8400,     3.23808700
           576,         4.6080,     2.94803500
           672,         5.3760,     2.76162500
           816,         6.5280,     2.52265800
          1008,         8.0640,     2.34476100
          1200,         9.6000,     2.20927200
          1488,        11.9040,     2.06195100
          1776,        14.2080,     1.97965600
          2112,        16.8960,     1.90475000
          2544,        20.3520,     1.82913900
          3072,        24.5760,     1.77836600
          3696,        29.5680,     1.73152000
          4416,        35.3280,     1.69471600
          5328,        42.6240,     1.65810300
          6384,        51.0720,     1.63259900
          7680,        61.4400,     1.61031300
          9216,        73.7280,     2.01465700
         11040,        88.3200,     2.16522400
         13248,       105.9840,     2.14007500
         15888,       127.1040,     2.11331600
         19104,       152.8320,     2.12075200
         22944,       183.5520,     2.09586800
         27504,       220.0320,     2.10068100
         33024,       264.1920,     2.10440200
         39648,       317.1840,     2.09204500
         47568,       380.5440,     2.08177300
         57072,       456.5760,     2.07926000
         68496,       547.9680,     2.07516200
         82176,       657.4080,     2.07386100
         98640,       789.1200,     2.06907200
        118368,       946.9440,     2.06783800
        142032,      1136.2560,     2.07643200
        170448,      1363.5840,     2.07098200
        204576,      1636.6080,     2.07039700
        245472,      1963.7760,     2.06910300
        294576,      2356.6080,     2.06858900
        353472,      2827.7760,     2.06868200
        424176,      3393.4080,     2.06839300
        509040,      4072.3200,     2.07311200
        610848,      4886.7840,     2.18495000
        733008,      5864.0640,     2.37515100
        879648,      7037.1840,     2.95024100
       1055568,      8444.5440,     2.67471900
       1266672,     10133.3760,     2.83015900
       1520016,     12160.1280,     2.70419200
       1824048,     14592.3840,     2.70289200
       2188848,     17510.7840,     2.70367100
       2626608,     21012.8640,     2.70333200
       3151968,     25215.7440,     2.70359300
       3782352,     30258.8160,     2.70388300
       4538832,     36310.6560,     2.70351400
       5446608,     43572.8640,     2.70351000
       6535920,     52287.3600,     2.70449300
       7843104,     62744.8320,     2.70707900
       9411744,     75293.9520,     2.77488200
      11294064,     90352.5120,     2.82917600
      13552896,    108423.1680,     2.82933400
      16263504,    130108.0320,     2.82982900
      19516176,    156129.4080,     2.82846700
      23419440,    187355.5200,     2.82972400
      28103328,    224826.6240,     2.82831100
      33723984,    269791.8720,     2.82803300
      40468800,    323750.4000,     2.82899000
      48562560,    388500.4800,     2.82938300
      58275120,    466200.9600,     2.82808500


==> tikz_data/sum/u7.txt <==
            #N,      Size (kB),          cy/VL
           168,         1.3440,     6.32102800
           224,         1.7920,     5.02567300
           280,         2.2400,     4.46231600
           336,         2.6880,     4.12426900
           392,         3.1360,     3.71846700
           448,         3.5840,     3.39790100
           560,         4.4800,     3.01789900
           672,         5.3760,     2.70536700
           840,         6.7200,     2.44179700
          1008,         8.0640,     2.23289300
          1232,         9.8560,     2.06123400
          1456,        11.6480,     1.94174900
          1736,        13.8880,     1.84604900
          2128,        17.0240,     1.74266800
          2520,        20.1600,     1.66244800
          3080,        24.6400,     1.59666800
          3696,        29.5680,     1.54582100
          4424,        35.3920,     1.50272000
          5320,        42.5600,     1.46670800
          6384,        51.0720,     1.43287100
          7672,        61.3760,     1.41763600
          9184,        73.4720,     1.91454200
         11032,        88.2560,     2.15636800
         13272,       106.1760,     2.13405100
         15904,       127.2320,     2.10758200
         19096,       152.7680,     2.11163600
         22904,       183.2320,     2.09038800
         27496,       219.9680,     2.08654300
         33040,       264.3200,     2.08996100
         39648,       317.1840,     2.08560800
         47544,       380.3520,     2.07356600
         57064,       456.5120,     2.06710000
         68488,       547.9040,     2.06671900
         82208,       657.6640,     2.06238100
         98616,       788.9280,     2.05885400
        118384,       947.0720,     2.05835400
        142016,      1136.1280,     2.06179300
        170464,      1363.7120,     2.05862400
        204568,      1636.5440,     2.05841600
        245448,      1963.5840,     2.05780100
        294560,      2356.4800,     2.05621200
        353472,      2827.7760,     2.05596000
        424200,      3393.6000,     2.05461700
        509040,      4072.3200,     2.05619900
        610848,      4886.7840,     2.09005500
        733040,      5864.3200,     2.56312600
        879648,      7037.1840,     2.68816200
       1055544,      8444.3520,     2.57614600
       1266664,     10133.3120,     2.71397200
       1520008,     12160.0640,     2.59031400
       1824032,     14592.2560,     2.58827200
       2188872,     17510.9760,     2.58392400
       2626624,     21012.9920,     2.58035900
       3151960,     25215.6800,     2.57859900
       3782352,     30258.8160,     2.57630200
       4538800,     36310.4000,     2.57704100
       5446616,     43572.9280,     2.57798500
       6535928,     52287.4240,     2.57745700
       7843080,     62744.6400,     2.58469200
       9411752,     75294.0160,     2.69933500
      11294080,     90352.6400,     2.78780800
      13552896,    108423.1680,     2.78779700
      16263464,    130107.7120,     2.78795900
      19516168,    156129.3440,     2.78791400
      23419424,    187355.3920,     2.78662100
      28103320,    224826.5600,     2.78731600
      33723984,    269791.8720,     2.78761400
      40468792,    323750.3360,     2.78749200
      48562584,    388500.6720,     2.78874600
      58275112,    466200.8960,     2.78937000


==> tikz_data/sum/u8.txt <==
            #N,      Size (kB),          cy/VL
           192,         1.5360,     6.50909300
           192,         1.5360,     6.50689600
           256,         2.0480,     5.16517500
           320,         2.5600,     4.42995300
           384,         3.0720,     3.98513500
           448,         3.5840,     3.62152500
           576,         4.6080,     3.03183400
           704,         5.6320,     2.76496800
           832,         6.6560,     2.47496400
          1024,         8.1920,     2.19813400
          1216,         9.7280,     2.02894000
          1472,        11.7760,     1.87167800
          1728,        13.8240,     1.76178200
          2112,        16.8960,     1.65543800
          2560,        20.4800,     1.56132100
          3072,        24.5760,     1.49264900
          3648,        29.1840,     1.42764000
          4416,        35.3280,     1.37497000
          5312,        42.4960,     1.33321600
          6400,        51.2000,     1.30229500
          7680,        61.4400,     1.27337300
          9216,        73.7280,     1.89323400
         11008,        88.0640,     2.16987000
         13248,       105.9840,     2.14287500
         15872,       126.9760,     2.12122100
         19072,       152.5760,     2.10815500
         22912,       183.2960,     2.09778300
         27520,       220.1600,     2.09316900
         33024,       264.1920,     2.09685600
         39616,       316.9280,     2.08994600
         47552,       380.4160,     2.07868500
         57088,       456.7040,     2.07790500
         68480,       547.8400,     2.07271100
         82176,       657.4080,     2.07183300
         98624,       788.9920,     2.06599300
        118336,       946.6880,     2.06454400
        142016,      1136.1280,     2.07209600
        170432,      1363.4560,     2.06875200
        204544,      1636.3520,     2.06831800
        245440,      1963.5200,     2.06755200
        294592,      2356.7360,     2.06455900
        353472,      2827.7760,     2.06603300
        424192,      3393.5360,     2.09939600
        509056,      4072.4480,     2.06511900
        610816,      4886.5280,     2.15279500
        732992,      5863.9360,     2.49345900
        879616,      7036.9280,     2.74705000
       1055552,      8444.4160,     2.73590000
       1266688,     10133.5040,     2.78274800
       1520000,     12160.0000,     2.64312100
       1824000,     14592.0000,     2.64112200
       2188864,     17510.9120,     2.64035200
       2626624,     21012.9920,     2.63635800
       3151936,     25215.4880,     2.63550900
       3782336,     30258.6880,     2.63136900
       4538816,     36310.5280,     2.62981200
       5446592,     43572.7360,     2.63092600
       6535936,     52287.4880,     2.63126000
       7843072,     62744.5760,     2.63573900
       9411712,     75293.6960,     2.72879800
      11294080,     90352.6400,     2.80031900
      13552896,    108423.1680,     2.80032100
      16263488,    130107.9040,     2.79934700
      19516160,    156129.2800,     2.79943700
      23419456,    187355.6480,     2.79912900
      28103296,    224826.3680,     2.80043300
      33723968,    269791.7440,     2.79939200
      40468800,    323750.4000,     2.79880400
      48562560,    388500.4800,     2.79891900
      58275072,    466200.5760,     2.80009100


==> tikz_data/sum/u9.txt <==
            #N,      Size (kB),          cy/VL
           144,         1.1520,     9.11993800
           216,         1.7280,     6.42485900
           288,         2.3040,     5.08909100
           288,         2.3040,     5.09141600
           360,         2.8800,     4.47199900
           432,         3.4560,     3.89375700
           576,         4.6080,     3.24015900
           648,         5.1840,     2.94309800
           792,         6.3360,     2.62303800
          1008,         8.0640,     2.26891800
          1224,         9.7920,     2.03510500
          1440,        11.5200,     1.88069900
          1728,        13.8240,     1.74731900
          2088,        16.7040,     1.60742300
          2520,        20.1600,     1.50347300
          3024,        24.1920,     1.42026400
          3672,        29.3760,     1.34583200
          4392,        35.1360,     1.28582600
          5328,        42.6240,     1.23880200
          6336,        50.6880,     1.20205600
          7632,        61.0560,     1.16722800
          9216,        73.7280,     1.84246400
         11016,        88.1280,     2.14488600
         13248,       105.9840,     2.12327300
         15912,       127.2960,     2.09146500
         19080,       152.6400,     2.08601100
         22896,       183.1680,     2.07171300
         27504,       220.0320,     2.06368800
         32976,       263.8080,     2.05909300
         39600,       316.8000,     2.05408100
         47520,       380.1600,     2.05407400
         57024,       456.1920,     2.04470500
         68472,       547.7760,     2.03990800
         82152,       657.2160,     2.03611100
         98640,       789.1200,     2.03201400
        118368,       946.9440,     2.02950000
        142056,      1136.4480,     2.03468300
        170424,      1363.3920,     2.03326200
        204552,      1636.4160,     2.03151000
        245448,      1963.5840,     2.03196300
        294552,      2356.4160,     2.02823100
        353448,      2827.5840,     2.03092900
        424152,      3393.2160,     2.02761500
        509040,      4072.3200,     2.02668400
        610848,      4886.7840,     2.03001700
        733032,      5864.2560,     2.46201100
        879624,      7036.9920,     2.82496700
       1055520,      8444.1600,     2.83972900
       1266696,     10133.5680,     2.69874100
       1519992,     12159.9360,     2.54581300
       1824048,     14592.3840,     2.54396500
       2188872,     17510.9760,     2.54496000
       2626632,     21013.0560,     2.54420900
       3151944,     25215.5520,     2.54389900
       3782304,     30258.4320,     2.54352800
       4538808,     36310.4640,     2.54361500
       5446584,     43572.6720,     2.54423600
       6535872,     52286.9760,     2.54506900
       7843104,     62744.8320,     2.55177400
       9411696,     75293.5680,     2.69461900
      11294064,     90352.5120,     2.80897300
      13552920,    108423.3600,     2.80918800
      16263504,    130108.0320,     2.80936900
      19516176,    156129.4080,     2.80951600
      23419440,    187355.5200,     2.80885600
      28103328,    224826.6240,     2.80940500
      33724008,    269792.0640,     2.80803400
      40468824,    323750.5920,     2.80882100
      48562560,    388500.4800,     2.80881200
      58275072,    466200.5760,     2.80841700

